Structure, kinematics and time evolution of the Galactic Warp from Classical Cepheids

The warp is a well-known undulation of the Milky Way disc. Its structure has been widely studied, but only since Gaia DR2 has it been possible to reveal its kinematic signature beyond the solar neighbourhood. In this work we present an analysis of the warp traced by Classical Cepheids by means of a Fourier decomposition of their height ($Z$) and, for the first time, of their vertical velocity ($V_z$). We find a clear but complex signal that in both variables reveals an asymmetrical warp. In $Z$ we find the warp to be almost symmetric in amplitude at the disc's outskirts, with the two extremes never being diametrically opposed at any radius and the line of nodes presenting a twist in the direction of stellar rotation for $R>11$ kpc. For $V_z$, in addition to the usual $m=1$ mode, an $m=2$ mode is needed to represent the kinematic signal of the warp, reflecting its azimuthal asymmetry. The line of maximum vertical velocity is similarly twisted as the line of nodes and trails behind by $\approx 25^\circ$. We develop a new formalism to derive the pattern speed and change in amplitude with time $\dot{A}$ of each Fourier mode at each radius, via a joint analysis of the Fourier decomposition in $Z$ and $V_z$. By applying it to the Cepheids we find, for the $m=1$ mode, a constant pattern speed in the direction of stellar rotation of $9.2\pm3.1$ km/s/kpc, a negligible $\dot{A}$ up to $R\approx 14$ kpc and a slight increase at larger radii, in agreement with previous works.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Table1_FullVersion.txt <==
  5.171   -0.106   0.171   0.059   1.971705    2.337575   -0.437   2.788   2.034   -2.893741   -2.664841  
  5.186   -0.107   0.176   0.063   1.979711    2.40411    -0.345   2.609   1.937   -2.886767   -2.72181   
  5.202   -0.107   0.175   0.062   1.978782    2.403354   -0.381   2.448   2.01    -2.795491   -2.601999  
  5.216   -0.107   0.175   0.062   1.978878    2.412759   -0.356   2.404   2.142   -2.797238   -2.497627  
  5.231   -0.107   0.175   0.062   1.978772    2.400565   -0.356   2.416   2.01    -2.80119    -2.539676  
  5.245   -0.107   0.177   0.063   1.980302    2.391982   -0.365   2.387   2.066   -2.814925   -2.556423  
  5.259   -0.107   0.177   0.063   1.978577    2.396377   -0.346   2.339   2.088   -2.888489   -2.652591  
  5.273   -0.106   0.179   0.065   1.985096    2.370338   -0.327   2.527   2.129   -2.999718   -2.783425  
  5.286   -0.106   0.178   0.065   1.982724    2.379298   -0.313   2.629   2.106   -3.032142   -2.837039  
  5.3     -0.11    0.184   0.067   1.943422    2.308291   -1.005   2.343   1.755   2.733893    -3.116241  
  5.313   -0.11    0.184   0.067   1.942832    2.30957    -1.01    2.391   1.844   2.710268    -3.132734  
  5.326   -0.11    0.184   0.065   1.942669    2.332099   -0.977   2.348   1.844   2.713995    -3.013084  
  5.339   -0.112   0.187   0.065   1.928227    2.303928   -0.969   2.343   1.86    2.723953    -3.007915  
  5.352   -0.112   0.186   0.064   1.92818     2.29878    -0.97    2.33    1.836   2.732108    -3.005761  
  5.364   -0.112   0.187   0.065   1.927914    2.294513   -0.956   2.359   1.771   2.724633    -3.027398  
  5.377   -0.112   0.187   0.066   1.928684    2.308204   -0.945   2.23    1.488   2.798493    -2.935694  
  5.389   -0.079   0.131   0.037   1.790022    2.024598   -0.149   1.291   0.982   -2.748177   -2.44166   
  5.401   -0.079   0.132   0.037   1.790083    2.024336   -0.156   1.291   1.014   -2.729883   -2.442902  
  5.413   -0.078   0.13    0.038   1.767771    1.968305   -0.239   1.426   1.136   -2.807524   -2.432785  
  5.425   -0.077   0.131   0.039   1.757693    1.965375   -0.277   1.564   1.276   -2.751018   -2.279899  
  5.437   -0.086   0.143   0.043   1.691656    1.801844   -1.368   1.238   0.351   2.067539    -2.208566  
  5.448   -0.086   0.144   0.043   1.693779    1.826643   -1.368   1.218   0.509   2.097949    -2.379585  
  5.459   -0.086   0.143   0.043   1.693247    1.810759   -1.373   1.197   0.476   2.099274    -2.31681   
  5.47    -0.085   0.146   0.046   1.701321    1.751901   -1.308   1.449   0.361   2.140514    -2.638735  
  5.481   -0.085   0.147   0.046   1.700418    1.755141   -1.294   1.44    0.385   2.132169    -2.486894  
  5.492   -0.085   0.146   0.043   1.715493    1.713232   -1.291   1.413   0.443   2.097373    -2.692303  
  5.503   -0.085   0.146   0.043   1.714822    1.705049   -1.296   1.374   0.427   2.116716    -2.553989  
  5.514   -0.084   0.145   0.044   1.700722    1.673098   -1.424   1.498   0.714   2.282968    -2.578266  
  5.525   -0.084   0.146   0.044   1.700978    1.697139   -1.483   1.406   0.876   2.48215     -2.111983  
  5.535   -0.084   0.145   0.042   1.697714    1.714389   -1.527   1.268   1.035   2.522725    -2.127856  
  5.546   -0.084   0.145   0.043   1.69584     1.713743   -1.499   1.328   0.949   2.380045    -2.346312  
  5.556   -0.084   0.145   0.043   1.695666    1.711257   -1.507   1.306   0.939   2.396021    -2.322629  
  5.566   -0.073   0.134   0.046   1.556664    1.438792   -1.799   1.979   1.144   2.458864    -2.511097  
  5.576   -0.073   0.134   0.046   1.556518    1.43568    -1.801   1.983   1.14    2.45818     -2.527126  
  5.586   -0.074   0.133   0.044   1.548794    1.436128   -1.784   2.013   1.135   2.432182    -2.598227  
  5.596   -0.065   0.134   0.056   1.402466    1.31094    -1.396   1.451   0.538   1.977013    -3.10917   
  5.605   -0.065   0.135   0.057   1.40285     1.296762   -1.432   1.379   0.665   1.993429    -3.050484  
  5.615   -0.065   0.134   0.057   1.402755    1.307974   -1.422   1.41    0.641   1.988122    -3.100263  
  5.625   -0.065   0.135   0.057   1.403087    1.295426   -1.396   1.477   0.526   1.984351    3.016651   
  5.634   -0.064   0.137   0.059   1.391953    1.313069   -1.473   1.397   0.491   2.156476    -2.70595   
  5.643   -0.064   0.138   0.061   1.38486     1.327069   -1.497   1.449   0.516   2.278554    -2.551977  
  5.651   -0.063   0.138   0.061   1.384397    1.337156   -1.473   1.539   0.636   2.234387    -2.744929  
  5.66    -0.063   0.138   0.061   1.385391    1.338918   -1.467   1.553   0.724   2.25122     -2.643473  
  5.669   -0.05    0.115   0.049   1.429815    1.429406   -1.663   1.744   0.58    2.078428    -2.776694  
  5.678   -0.05    0.115   0.049   1.430132    1.430803   -1.7     1.733   0.44    2.04529     -2.92239   
  5.686   -0.05    0.115   0.049   1.43003     1.43111    -1.696   1.738   0.459   2.048284    -2.914929  
  5.695   -0.05    0.115   0.048   1.423487    1.375544   -1.732   1.737   0.274   2.002211    -1.881719  
  5.703   -0.05    0.115   0.048   1.42566     1.391678   -1.757   1.869   0.187   1.92254     -0.830637  
  5.711   -0.05    0.115   0.048   1.42619     1.390581   -1.778   1.703   0.332   1.918053    -1.375157  
  5.72    -0.05    0.115   0.048   1.425953    1.388012   -1.772   1.692   0.367   1.925088    -1.411217  
  5.728   -0.05    0.115   0.048   1.426574    1.395857   -1.773   1.686   0.351   1.934388    -1.499113  
  5.736   -0.05    0.115   0.048   1.42482     1.39173    -1.791   1.731   0.364   1.882859    -1.178526  
  5.745   -0.049   0.115   0.05    1.441911    1.431138   -1.617   1.99    0.071   2.092249    -3.086303  
  5.753   -0.045   0.118   0.057   1.347413    1.35274    -1.633   2.005   0.094   2.07186     1.994483   
  5.761   -0.045   0.118   0.055   1.350691    1.359802   -1.635   2.063   0.224   2.043178    1.937395   
  5.769   -0.045   0.117   0.055   1.351902    1.362837   -1.626   2.046   0.19    2.062941    2.276879   
  5.778   -0.045   0.117   0.055   1.352189    1.370782   -1.633   1.923   0.23    2.094768    3.017088   
  5.786   -0.045   0.116   0.054   1.353841    1.387728   -1.604   1.96    0.568   2.087873    3.085641   
  5.794   -0.045   0.116   0.055   1.352583    1.381406   -1.616   1.763   0.731   2.118375    -2.717962  
  5.802   -0.046   0.116   0.055   1.352236    1.385659   -1.62    1.857   0.601   2.074239    -2.775821  
  5.81    -0.046   0.116   0.055   1.352084    1.38897    -1.621   1.838   0.595   2.081012    -2.71182   
  5.818   -0.046   0.114   0.052   1.344642    1.404176   -1.596   2.002   0.422   2.053073    -2.900572  
  5.826   -0.046   0.114   0.053   1.343683    1.408351   -1.599   2.006   0.405   2.046848    -2.926727  
  5.834   -0.046   0.114   0.053   1.343175    1.409498   -1.59    1.984   0.479   2.071396    -2.845805  
  5.842   -0.046   0.114   0.053   1.34319     1.409819   -1.618   1.905   0.577   2.124367    -2.834979  
  5.85    -0.029   0.088   0.042   1.239544    1.304091   -3.728   5.238   1.533   1.769492    1.978794   
  5.858   -0.028   0.087   0.043   1.284866    1.354417   -3.503   5.308   1.885   1.866313    2.067216   
  5.866   -0.028   0.087   0.044   1.285132    1.355196   -3.507   5.31    1.91    1.867641    2.073372   
  5.874   -0.028   0.087   0.043   1.285644    1.358255   -3.507   5.355   1.901   1.863205    2.045615   
  5.882   -0.028   0.087   0.044   1.285276    1.359472   -3.47    5.294   1.804   1.872567    2.08902    
  5.89    -0.028   0.089   0.048   1.318098    1.388876   -3.514   5.165   1.63    1.845703    2.101035   
  5.898   -0.028   0.089   0.047   1.319936    1.392072   -3.575   5.198   1.889   1.847953    2.124163   
  5.906   -0.028   0.089   0.047   1.31967     1.393272   -3.612   5.247   2.007   1.844068    2.098944   
  5.914   -0.032   0.091   0.041   1.169389    1.177461   -3.823   5.165   1.63    1.748294    2.047463   
  5.922   -0.024   0.097   0.051   0.994595    1.078642   -3.74    5.126   1.678   1.675606    1.908375   
  5.929   -0.024   0.098   0.051   0.995908    1.089233   -3.759   5.132   1.698   1.668016    1.862881   
  5.937   -0.024   0.099   0.051   0.999998    1.115211   -3.769   4.971   1.583   1.683779    1.867249   
  5.945   -0.024   0.1     0.052   0.999521    1.114256   -3.759   4.94    1.55    1.687972    1.890384   
  5.953   -0.024   0.1     0.052   1.000182    1.11906    -3.752   4.93    1.502   1.685885    1.877417   
  5.96    -0.024   0.099   0.052   0.996782    1.127519   -3.756   4.946   1.509   1.686336    1.853433   
  5.968   -0.024   0.098   0.051   0.990507    1.132267   -3.723   4.808   1.363   1.698218    1.962747   
  5.976   -0.024   0.096   0.049   0.994208    1.107198   -3.705   4.778   1.29    1.695266    1.967979   
  5.984   -0.024   0.095   0.048   0.990359    1.124072   -3.666   4.755   1.131   1.699236    1.967642   
  5.991   -0.025   0.095   0.048   0.988613    1.119931   -3.627   4.846   1.15    1.702147    2.043031   
  5.999   -0.025   0.095   0.048   0.988918    1.122803   -3.638   4.867   1.21    1.701736    2.035999   
  6.007   -0.025   0.095   0.049   0.996609    1.135397   -3.544   5.026   1.48    1.753839    2.022175   
  6.014   -0.025   0.095   0.049   0.997419    1.140211   -3.536   5.005   1.45    1.755936    2.036768   
  6.022   -0.025   0.095   0.049   0.997384    1.1526     -3.534   4.972   1.431   1.756752    2.056431   
  6.029   -0.025   0.094   0.048   0.996857    1.158256   -3.533   4.933   1.423   1.759477    2.087312   
  6.036   -0.025   0.094   0.047   0.992768    1.175431   -3.534   4.969   1.407   1.753948    2.047938   
  6.044   -0.025   0.094   0.05    0.991945    1.182294   -3.559   5.017   1.466   1.744012    1.970907   
  6.051   -0.025   0.094   0.049   0.99306     1.185582   -3.594   5.08    1.583   1.735502    1.907449   
  6.058   -0.01    0.099   0.058   0.71548     0.985529   -4.284   5.998   1.856   1.911001    2.269238   
  6.066   -0.01    0.099   0.058   0.716093    0.988582   -4.29    6.087   1.903   1.916033    2.20865    
  6.073   -0.011   0.1     0.059   0.717788    0.996132   -4.295   6.091   1.934   1.916714    2.209536   
  6.08    -0.01    0.1     0.061   0.74887     1.029424   -4.188   6.419   2.329   1.965419    2.140379   
  6.088   -0.011   0.1     0.062   0.750288    1.032603   -4.192   6.426   2.335   1.964284    2.134464   
  6.095   -0.01    0.1     0.062   0.748941    1.028999   -4.185   6.397   2.299   1.968699    2.144737   
  6.102   -0.011   0.1     0.061   0.745441    1.028307   -4.157   6.39    2.265   1.974734    2.166353   
  6.11    -0.011   0.1     0.062   0.753801    1.038702   -4.156   6.492   2.348   1.976228    2.139373   
  6.117   -0.011   0.1     0.063   0.758326    1.05779    -4.179   6.532   2.51    1.979       2.147872   
  6.124   -0.011   0.101   0.064   0.761988    1.07021    -4.176   6.525   2.491   1.978644    2.148469   
  6.131   -0.011   0.101   0.063   0.758681    1.068285   -4.168   6.486   2.445   1.986324    2.151816   
  6.138   -0.011   0.101   0.063   0.757788    1.066689   -4.162   6.455   2.393   1.987132    2.153323   
  6.145   -0.011   0.101   0.062   0.752419    1.062072   -4.171   6.389   2.283   1.979227    2.154846   
  6.153   -0.011   0.101   0.063   0.756997    1.075755   -4.182   6.389   2.305   1.981231    2.14944    
  6.16    -0.011   0.104   0.066   0.743623    1.078944   -4.086   6.475   2.668   1.892312    1.971951   
  6.167   -0.011   0.104   0.066   0.743818    1.079715   -4.075   6.437   2.562   1.888104    1.954591   
  6.174   -0.011   0.104   0.066   0.744151    1.080355   -4.078   6.426   2.55    1.887405    1.947447   
  6.181   -0.01    0.103   0.065   0.74031     1.076385   -3.985   6.258   2.293   1.904727    2.011902   
  6.188   -0.01    0.099   0.057   0.668794    1.072513   -3.992   6.509   2.475   1.905843    1.948535   
  6.195   -0.01    0.1     0.058   0.674721    1.091381   -3.995   6.51    2.499   1.907467    1.956232   
  6.202   -0.01    0.101   0.059   0.682131    1.105262   -3.994   6.566   2.507   1.896211    1.93463    
  6.209   -0.01    0.101   0.058   0.68031     1.10834    -4.028   6.574   2.609   1.894838    1.930567   
  6.216   -0.01    0.101   0.058   0.686053    1.127756   -4.029   6.598   2.623   1.893565    1.92754    
  6.223   -0.01    0.101   0.058   0.686175    1.1298     -4.03    6.622   2.627   1.891769    1.918568   
  6.23    -0.01    0.101   0.056   0.680643    1.120407   -4.006   6.563   2.534   1.894522    1.924184   
  6.237   -0.01    0.1     0.056   0.678933    1.141032   -4.027   6.539   2.424   1.889892    1.831911   
  6.244   -0.01    0.099   0.054   0.679122    1.14042    -4.008   6.538   2.442   1.881237    1.824404   
  6.251   -0.01    0.1     0.055   0.680512    1.134501   -3.985   6.537   2.378   1.881842    1.823653   
  6.258   0.027    0.117   0.062   0.126334    0.677681   -3.359   5.55    2.074   1.807366    1.624172   
  6.265   0.027    0.117   0.061   0.123407    0.669114   -3.369   5.576   2.114   1.806502    1.625301   
  6.272   0.026    0.116   0.061   0.129837    0.71042    -3.369   5.576   2.115   1.80699     1.627508   
  6.278   0.027    0.118   0.062   0.135517    0.723207   -3.364   5.594   2.151   1.79909     1.622403   
  6.285   0.026    0.118   0.061   0.137061    0.74104    -3.321   5.53    2.005   1.792236    1.574214   
  6.292   0.026    0.117   0.061   0.141184    0.747131   -3.319   5.442   1.94    1.798382    1.623546   
  6.299   0.026    0.118   0.061   0.144113    0.748847   -3.336   5.499   2.015   1.798052    1.622896   
  6.306   0.026    0.118   0.06    0.135068    0.739477   -3.34    5.466   2.001   1.800231    1.643972   
  6.312   0.026    0.118   0.059   0.124585    0.731957   -3.347   5.64    2.169   1.806134    1.618708   
  6.319   0.026    0.118   0.059   0.124926    0.73256    -3.347   5.64    2.168   1.806256    1.61891    
  6.326   0.026    0.118   0.059   0.12521     0.733014   -3.338   5.602   2.108   1.812388    1.624881   
  6.333   0.026    0.118   0.059   0.124951    0.731775   -3.338   5.604   2.11    1.812117    1.623352   
  6.34    0.026    0.118   0.06    0.135902    0.740664   -3.344   5.516   2.077   1.820255    1.683945   
  6.346   0.027    0.118   0.063   0.101623    0.672379   -3.339   5.367   2.002   1.820876    1.585409   
  6.353   0.027    0.118   0.063   0.100452    0.672608   -3.33    5.326   1.943   1.826005    1.618728   
  6.36    0.027    0.118   0.063   0.104376    0.673422   -3.329   5.152   1.822   1.829018    1.668291   
  6.367   0.027    0.118   0.064   0.103252    0.673748   -3.349   5.242   1.927   1.825351    1.686446   
  6.373   0.026    0.119   0.064   0.109767    0.689552   -3.347   5.185   1.866   1.832028    1.675858   
  6.379   0.026    0.119   0.065   0.109564    0.690205   -3.341   5.212   1.861   1.837768    1.710138   
  6.386   0.026    0.119   0.065   0.106777    0.685467   -3.356   5.153   1.88    1.831217    1.636797   
  6.392   0.026    0.119   0.065   0.107605    0.687721   -3.415   5.282   2.109   1.826376    1.634388   
  6.399   0.026    0.118   0.065   0.094556    0.663052   -3.427   5.318   2.22    1.808902    1.600791   
  6.405   0.026    0.12    0.064   0.076651    0.610976   -3.44    5.351   2.277   1.811803    1.612975   
  6.411   0.026    0.12    0.065   0.078881    0.62055    -3.477   5.398   2.41    1.813681    1.630389   
  6.417   0.022    0.134   0.068   0.068351    0.475294   -4.095   5.59    2.079   1.52857     1.193801   
  6.423   0.03     0.157   0.084   0.073638    0.578849   -4.435   5.419   1.238   1.740892    1.347971   
  6.429   0.03     0.156   0.084   0.074342    0.579586   -4.414   5.265   1.159   1.736237    1.229311   
  6.435   0.03     0.157   0.084   0.076116    0.577058   -4.4     5.358   1.214   1.731922    1.163928   
  6.441   0.031    0.157   0.084   0.069533    0.555903   -4.376   5.31    1.164   1.72272     1.076138   
  6.447   0.025    0.164   0.088   0.115342    0.548178   -2.857   4.03    0.822   2.243065    2.435553   
  6.453   0.024    0.169   0.088   0.093246    0.489093   -2.913   3.46    0.472   2.192641    3.011354   
  6.459   0.024    0.172   0.088   0.082817    0.456392   -2.749   3.859   0.834   2.304007    2.729578   
  6.464   0.024    0.172   0.088   0.084201    0.461338   -2.762   3.858   0.898   2.312501    2.763092   
  6.47    0.026    0.176   0.091   0.088695    0.494581   -2.554   3.566   0.965   2.146642    2.175569   
  6.475   0.015    0.198   0.102   0.128006    0.411349   -3.169   3.788   0.771   1.817877    1.428082   
  6.481   0.015    0.2     0.102   0.119256    0.391649   -3.21    3.634   0.665   1.721881    0.974617   
  6.486   0.015    0.203   0.103   0.108969    0.358856   -3.387   3.508   0.796   1.518349    0.204714   
  6.492   0.015    0.203   0.103   0.11022     0.363356   -3.356   3.439   0.775   1.51579     0.055105   
  6.497   0.015    0.202   0.103   0.118197    0.378404   -3.352   3.49    0.743   1.538292    0.125495   
  6.503   0.015    0.204   0.102   0.0994      0.341092   -3.356   3.648   0.734   1.579591    0.35138    
  6.508   0.015    0.205   0.101   0.091262    0.328929   -3.37    3.65    0.713   1.580681    0.386686   
  6.513   0.015    0.205   0.101   0.091769    0.333058   -3.414   3.755   0.807   1.580305    0.573726   
  6.519   0.048    0.224   0.107   -0.16542    0.064774   -2.868   2.741   0.878   1.521913    -0.092091  
  6.524   0.048    0.224   0.107   -0.163956   0.074433   -2.839   2.834   0.834   1.508081    0.104377   
  6.529   0.013    0.271   0.142   0.043214    0.14406    -3.249   3.472   1.22    1.352013    0.179513   
  6.534   0.013    0.271   0.142   0.042883    0.142118   -3.248   3.455   1.196   1.353051    0.127085   
  6.54    0.013    0.27    0.141   0.045128    0.153645   -3.236   3.478   1.253   1.351283    0.108037   
  6.545   0.013    0.27    0.141   0.044771    0.14887    -3.227   3.496   1.3     1.347864    0.058642   
  6.55    0.013    0.27    0.141   0.044008    0.148775   -3.238   3.436   1.245   1.345935    -0.040351  
  6.556   0.013    0.27    0.141   0.043197    0.146981   -3.223   3.48    1.247   1.337177    0.020194   
  6.561   0.013    0.27    0.141   0.04592     0.159162   -3.216   3.51    1.372   1.32071     -0.046956  
  6.566   0.013    0.27    0.142   0.046322    0.157794   -3.204   3.547   1.397   1.320621    -0.047328  
  6.572   0.013    0.27    0.143   0.050136    0.16484    -3.197   3.569   1.418   1.322668    -0.024543  
  6.577   0.013    0.27    0.143   0.050457    0.173123   -3.197   3.625   1.59    1.299203    0.024715   
  6.582   0.015    0.274   0.143   0.066425    0.23388    -3.075   3.955   1.614   1.258069    0.35485    
  6.588   0.015    0.274   0.144   0.065713    0.22794    -3.077   3.962   1.654   1.254601    0.372591   
  6.593   0.015    0.275   0.143   0.06093     0.216838   -3.106   3.914   1.605   1.239801    0.325122   
  6.599   0.015    0.274   0.144   0.062801    0.219662   -3.18    3.75    1.516   1.225679    0.183469   
  6.604   0.015    0.274   0.143   0.062293    0.215508   -3.18    3.738   1.482   1.228574    0.163828   
  6.609   0.016    0.272   0.142   0.062798    0.221425   -3.312   3.888   1.659   1.144495    0.042315   
  6.615   0.016    0.272   0.142   0.061411    0.210386   -3.307   3.901   1.632   1.149999    0.078904   
  6.62    0.015    0.273   0.143   0.058098    0.197199   -3.297   3.925   1.639   1.140875    0.002589   
  6.625   -0.009   0.23    0.115   0.180105    0.230407   -4.593   5.199   0.202   1.791893    2.861801   
  6.631   -0.01    0.234   0.115   0.174634    0.203509   -4.426   5.314   0.477   1.87823     2.401977   
  6.636   -0.01    0.233   0.116   0.17246     0.193668   -4.406   5.438   0.368   1.856029    1.949664   
  6.641   -0.01    0.233   0.116   0.172522    0.196545   -4.412   5.428   0.448   1.863886    2.092052   
  6.647   -0.011   0.233   0.117   0.168225    0.184656   -4.42    5.425   0.471   1.862792    1.984035   
  6.652   -0.011   0.233   0.116   0.167057    0.187352   -4.417   5.439   0.446   1.85905     1.894869   
  6.658   -0.01    0.231   0.117   0.171599    0.204457   -4.4     5.473   0.499   1.865589    1.846518   
  6.663   -0.01    0.232   0.116   0.17503     0.213485   -4.379   5.507   0.683   1.869532    2.048662   
  6.668   -0.011   0.23    0.116   0.173514    0.20033    -4.476   5.435   0.456   1.929383    2.522927   
  6.674   -0.011   0.23    0.116   0.174121    0.206494   -4.471   5.434   0.316   1.918371    2.516702   
  6.679   -0.011   0.23    0.116   0.174173    0.206081   -4.438   5.456   0.286   1.927515    2.706661   
  6.684   -0.011   0.23    0.116   0.174839    0.211476   -4.439   5.474   0.335   1.928574    2.525609   
  6.69    -0.011   0.23    0.116   0.174779    0.208417   -4.43    5.497   0.375   1.926209    2.484078   
  6.695   -0.01    0.23    0.116   0.174574    0.201057   -4.424   5.47    0.353   1.929744    2.772506   
  6.7     -0.013   0.225   0.113   0.177708    0.17638    -4.282   5.352   0.36    1.849858    1.857038   
  6.706   -0.012   0.224   0.114   0.183816    0.190125   -4.262   5.41    0.421   1.858347    1.70939    
  6.711   -0.012   0.223   0.114   0.188111    0.202962   -4.245   5.414   0.465   1.869023    1.821677   
  6.717   0.013    0.193   0.095   0.025617    0.118082   -1.426   4.756   2.31    2.905617    -2.788024  
  6.722   -0.007   0.153   0.065   0.153183    0.104807   -0.579   2.865   1.027   2.986803    -2.573877  
  6.728   -0.007   0.152   0.066   0.164173    0.129129   -0.669   2.61    1.218   3.034905    -2.32086   
  6.733   -0.008   0.152   0.069   0.156296    0.127862   -0.659   2.613   1.214   3.024236    -2.359012  
  6.739   -0.008   0.153   0.07    0.155145    0.098737   -0.654   2.625   1.217   3.025371    -2.377812  
  6.744   -0.018   0.168   0.079   0.224169    0.125139   -0.272   3.084   1.525   -3.075754   -2.481667  
  6.749   -0.018   0.168   0.079   0.222763    0.11636    -0.236   3.068   1.705   -3.051891   -2.369673  
  6.755   0.018    0.191   0.098   -0.113787   -0.168279  0.674    3.029   1.979   -2.515049   -1.953521  
  6.76    0.018    0.191   0.099   -0.11521    -0.171119  0.589    3.554   2.499   -2.479649   -1.849964  
  6.766   0.018    0.191   0.099   -0.114181   -0.173791  0.547    3.516   2.463   -2.475133   -1.811666  
  6.771   0.018    0.19    0.1     -0.12317    -0.191003  0.492    3.755   2.724   -2.449417   -1.750027  
  6.777   0.018    0.189   0.1     -0.122199   -0.183863  0.549    4.08    2.813   -2.476014   -1.757087  
  6.782   0.018    0.189   0.1     -0.122497   -0.183529  0.518    4.174   2.903   -2.447328   -1.765542  
  6.788   0.018    0.189   0.1     -0.121384   -0.179845  0.517    4.162   2.878   -2.448987   -1.767366  
  6.793   0.018    0.189   0.1     -0.122139   -0.185016  0.503    4.107   2.958   -2.447933   -1.729492  
  6.798   0.018    0.189   0.1     -0.12125    -0.185181  0.511    4.111   2.976   -2.447963   -1.733422  
  6.804   0.018    0.189   0.101   -0.121213   -0.181478  0.521    4.116   2.957   -2.453019   -1.735945  
  6.809   0.018    0.189   0.101   -0.117461   -0.171518  0.53     4.14    3.078   -2.443977   -1.732803  
  6.815   0.025    0.198   0.107   -0.168049   -0.202117  -0.025   4.214   2.817   -2.696059   -1.920062  
  6.82    0.025    0.198   0.107   -0.16796    -0.20031   -0.023   4.204   2.802   -2.701189   -1.912783  
  6.825   0.024    0.2     0.108   -0.169925   -0.22106   0.071    4.386   2.695   -2.721158   -1.964318  
  6.831   0.024    0.2     0.108   -0.169959   -0.221135  0.056    4.369   2.625   -2.724094   -1.965843  
  6.836   0.025    0.199   0.108   -0.165654   -0.203456  0.052    4.356   2.693   -2.717151   -1.957034  
  6.841   0.026    0.205   0.109   -0.137835   -0.121379  0.061    3.951   2.272   -2.737567   -1.963897  
  6.846   0.026    0.205   0.108   -0.1396     -0.127025  0.076    3.954   2.271   -2.745229   -1.971046  
  6.852   0.026    0.205   0.108   -0.139903   -0.127772  0.04     3.866   2.106   -2.76608    -1.92909   
  6.857   0.026    0.204   0.106   -0.143069   -0.12421   0.037    3.916   2.13    -2.756365   -1.936226  
  6.862   0.025    0.204   0.105   -0.15354    -0.14047   0.051    3.831   2.005   -2.785649   -1.937779  
  6.868   0.025    0.204   0.104   -0.156184   -0.137336  0.053    3.769   1.987   -2.801649   -1.911533  
  6.873   0.025    0.204   0.104   -0.157872   -0.144803  0.033    3.672   1.942   -2.821465   -1.838676  
  6.878   0.025    0.204   0.104   -0.155463   -0.132378  0.035    3.666   1.889   -2.829208   -1.857942  
  6.883   0.022    0.21    0.108   -0.145387   -0.153413  0.368    4.319   1.715   -2.851389   -2.085368  
  6.888   0.023    0.21    0.108   -0.145484   -0.154853  0.366    4.315   1.743   -2.847521   -2.083643  
  6.893   0.022    0.21    0.108   -0.145391   -0.153106  0.395    4.344   1.813   -2.848285   -2.105703  
  6.899   0.023    0.21    0.108   -0.147634   -0.166044  0.379    4.334   1.816   -2.840044   -2.119524  
  6.904   0.023    0.21    0.108   -0.146858   -0.159671  0.368    4.316   1.779   -2.842412   -2.114202  
  6.909   0.023    0.209   0.107   -0.143227   -0.153934  0.402    4.342   1.786   -2.851851   -2.162629  
  6.914   0.023    0.21    0.107   -0.143291   -0.159438  0.405    4.343   1.802   -2.851541   -2.159132  
  6.919   0.023    0.21    0.107   -0.144053   -0.164201  0.403    4.296   1.849   -2.85118    -2.103524  
  6.924   0.023    0.21    0.107   -0.144295   -0.168499  0.401    4.296   1.859   -2.848971   -2.104915  
  6.93    0.022    0.208   0.105   -0.152352   -0.194884  0.436    4.023   1.773   -2.819021   -2.070629  
  6.935   0.022    0.208   0.106   -0.158693   -0.205875  0.452    3.958   1.708   -2.835578   -2.117082  
  6.94    0.022    0.208   0.107   -0.166297   -0.22096   0.455    3.869   1.699   -2.840654   -2.161391  
  6.945   0.022    0.208   0.107   -0.168528   -0.223102  0.438    3.883   1.713   -2.830537   -2.122177  
  6.95    0.022    0.208   0.107   -0.168301   -0.221604  0.423    3.881   1.628   -2.836872   -2.149042  
  6.955   0.021    0.207   0.107   -0.168468   -0.210174  0.427    3.868   1.681   -2.832037   -2.111416  
  6.96    0.022    0.208   0.108   -0.170357   -0.22244   0.451    3.899   1.699   -2.83856    -2.16226   
  6.965   0.022    0.208   0.108   -0.17173    -0.22717   0.462    3.895   1.696   -2.844787   -2.188193  
  6.971   0.021    0.208   0.108   -0.170545   -0.216636  0.482    3.894   1.604   -2.87228    -2.321946  
  6.976   0.021    0.208   0.108   -0.170116   -0.213091  0.495    3.896   1.664   -2.867515   -2.296752  
  6.981   0.022    0.208   0.108   -0.171439   -0.221611  0.484    3.958   1.544   -2.880916   -2.417778  
  6.986   0.022    0.208   0.108   -0.170877   -0.217337  0.525    3.682   1.355   -2.882316   -2.421429  
  6.991   0.021    0.208   0.108   -0.170403   -0.212023  0.508    3.64    1.306   -2.885937   -2.384155  
  6.997   0.021    0.208   0.108   -0.171989   -0.213873  0.504    3.628   1.349   -2.875286   -2.363914  
  7.002   0.021    0.208   0.109   -0.169704   -0.209057  0.529    3.619   1.461   -2.864004   -2.268134  
  7.007   0.022    0.211   0.108   -0.155438   -0.173314  0.556    3.542   1.465   -2.868219   -2.270432  
  7.012   0.022    0.211   0.109   -0.157088   -0.172134  0.552    3.544   1.475   -2.862073   -2.244981  
  7.017   0.014    0.187   0.103   -0.213717   -0.366241  0.454    4.206   1.968   -2.858422   -2.223096  
  7.022   0.014    0.187   0.102   -0.215115   -0.362362  0.464    4.24    1.838   -2.883842   -2.249692  
  7.027   0.014    0.186   0.102   -0.212304   -0.355044  0.449    4.169   1.684   -2.916064   -2.190816  
  7.032   0.015    0.188   0.103   -0.209482   -0.347809  0.531    3.507   1.106   -2.926902   -2.163729  
  7.037   0.015    0.188   0.101   -0.202745   -0.340012  0.548    3.476   1.062   -2.949554   -2.267224  
  7.042   0.015    0.188   0.101   -0.202333   -0.336112  0.552    3.454   1.091   -2.946602   -2.215755  
  7.047   0.015    0.187   0.102   -0.199123   -0.331356  0.523    3.378   1.164   -2.928705   -2.160915  
  7.052   0.015    0.187   0.102   -0.200054   -0.334802  0.534    3.375   1.181   -2.932606   -2.177843  
  7.058   0.015    0.187   0.101   -0.200457   -0.335363  0.518    3.334   1.141   -2.938866   -2.132488  
  7.063   0.015    0.187   0.101   -0.195224   -0.32493   0.54     3.374   1.197   -2.940932   -2.174708  
  7.068   0.016    0.187   0.1     -0.194365   -0.331526  0.567    3.408   1.233   -2.950863   -2.249634  
  7.073   0.016    0.187   0.099   -0.196059   -0.333454  0.545    3.375   1.165   -2.95578    -2.221518  
  7.078   0.016    0.188   0.101   -0.195816   -0.343721  0.543    3.351   1.171   -2.956543   -2.184175  
  7.083   0.016    0.187   0.101   -0.196184   -0.34113   0.536    3.317   1.148   -2.964181   -2.138125  
  7.088   -0.004   0.151   0.078   -0.074187   -0.402412  0.594    3.157   1.029   -2.930293   -2.050182  
  7.093   -0.004   0.151   0.079   -0.074263   -0.411922  0.593    3.142   1.036   -2.932015   -2.024744  
  7.098   -0.004   0.151   0.079   -0.074407   -0.403144  0.6      3.151   1.046   -2.933256   -2.043989  
  7.103   -0.004   0.151   0.079   -0.07437    -0.402559  0.558    3.071   0.995   -2.93907    -1.905328  
  7.108   -0.005   0.151   0.078   -0.074185   -0.39374   0.549    3.068   0.965   -2.941779   -1.905248  
  7.113   -0.005   0.151   0.078   -0.074215   -0.391748  0.543    3.073   0.913   -2.952009   -1.901696  
  7.117   -0.005   0.151   0.079   -0.076386   -0.387258  0.553    3.069   0.972   -2.943177   -1.869565  
  7.123   -0.005   0.151   0.08    -0.080266   -0.372024  0.604    3.071   1.07    -2.952568   -1.943601  
  7.128   -0.005   0.151   0.08    -0.081863   -0.382838  0.585    3.074   0.995   -2.959516   -1.958694  
  7.133   -0.005   0.151   0.08    -0.081345   -0.378373  0.578    3.073   0.968   -2.963333   -1.960474  
  7.138   -0.005   0.153   0.08    -0.077459   -0.356545  0.574    3.108   0.983   -2.964868   -1.969436  
  7.143   -0.004   0.153   0.08    -0.079942   -0.36216   0.55     3.121   0.911   -2.963208   -2.008532  
  7.148   -0.004   0.153   0.079   -0.074686   -0.357533  0.544    3.123   0.923   -2.956031   -1.97252   
  7.153   -0.004   0.153   0.079   -0.068591   -0.351267  0.554    3.136   0.971   -2.944508   -2.027932  
  7.158   -0.004   0.153   0.078   -0.067923   -0.353566  0.467    3.056   0.857   -2.937493   -1.840626  
  7.163   -0.004   0.153   0.079   -0.068594   -0.361328  0.474    3.096   0.829   -2.937045   -1.913054  
  7.168   -0.004   0.153   0.078   -0.064458   -0.366812  0.505    3.13    0.851   -2.944944   -2.026633  
  7.173   -0.004   0.153   0.078   -0.068321   -0.375081  0.525    3.053   0.768   -2.987661   -2.180702  
  7.179   -0.003   0.153   0.079   -0.068907   -0.387671  0.575    3.061   0.912   -2.96792    -2.116232  
  7.184   -0.003   0.153   0.079   -0.069573   -0.388572  0.572    3.053   0.891   -2.975393   -2.097723  
  7.189   -0.003   0.153   0.079   -0.059342   -0.376396  0.576    3.067   0.913   -2.967591   -2.1323    
  7.194   -0.003   0.153   0.078   -0.060861   -0.390904  0.612    3.069   1.034   -2.958355   -2.107107  
  7.199   -0.003   0.153   0.078   -0.059921   -0.388222  0.61     3.011   1.138   -2.942261   -2.042939  
  7.204   -0.006   0.148   0.071   -0.011651   -0.367176  0.868    2.388   0.925   -2.792086   -1.636056  
  7.209   -0.006   0.148   0.07    -0.01866    -0.376983  0.851    2.261   1.045   -2.792676   -1.478284  
  7.215   -0.006   0.148   0.071   -0.01816    -0.386072  0.853    2.248   1.065   -2.795716   -1.463717  
  7.22    -0.006   0.147   0.068   -0.027151   -0.397049  0.865    2.225   1.068   -2.819513   -1.45321   
  7.225   -0.006   0.147   0.068   -0.027726   -0.401604  0.872    2.236   1.077   -2.817475   -1.470793  
  7.23    -0.006   0.148   0.07    -0.025894   -0.410656  0.88     2.22    1.096   -2.825022   -1.47357   
  7.235   -0.005   0.153   0.071   -0.029048   -0.381897  1.027    1.557   0.935   -2.726861   -0.999902  
  7.24    -0.005   0.154   0.071   -0.036922   -0.403977  1.019    1.546   0.953   -2.703797   -1.03116   
  7.245   -0.005   0.154   0.071   -0.036198   -0.399434  1.031    1.504   1.077   -2.685016   -1.047941  
  7.25    -0.005   0.154   0.072   -0.038026   -0.401787  1.029    1.481   1.132   -2.679315   -1.033186  
  7.255   -0.005   0.154   0.073   -0.039322   -0.405562  1.04     1.469   1.122   -2.693636   -1.051353  
  7.26    -0.005   0.154   0.073   -0.041744   -0.410942  1.026    1.675   1.251   -2.660398   -1.139043  
  7.265   -0.005   0.154   0.073   -0.03986    -0.408092  1.043    1.719   1.232   -2.653127   -1.171422  
  7.27    -0.005   0.154   0.074   -0.041331   -0.405361  1.055    1.705   1.26    -2.656101   -1.185837  
  7.275   -0.006   0.152   0.074   -0.049427   -0.432751  1.023    1.979   1.429   -2.651467   -1.300532  
  7.28    -0.006   0.152   0.074   -0.050477   -0.437296  1.019    2.014   1.324   -2.66788    -1.312251  
  7.285   -0.006   0.152   0.073   -0.05018    -0.431918  1.019    2.052   1.251   -2.674559   -1.33214   
  7.29    -0.006   0.151   0.072   -0.046041   -0.429272  0.962    2.017   1.092   -2.705426   -1.269142  
  7.296   -0.006   0.152   0.072   -0.048515   -0.437903  0.964    2.0     1.125   -2.704491   -1.255527  
  7.301   -0.006   0.152   0.073   -0.050128   -0.447391  0.842    1.78    1.32    -2.609774   -1.254597  
  7.306   -0.005   0.15    0.073   -0.044528   -0.410021  0.767    1.687   1.533   -2.493741   -1.252512  
  7.311   -0.008   0.156   0.078   -0.040866   -0.432     1.298    2.647   1.19    -2.626407   -1.64691   
  7.316   -0.008   0.156   0.078   -0.04234    -0.436071  1.289    2.64    1.187   -2.622939   -1.623055  
  7.321   -0.008   0.155   0.079   -0.022736   -0.390184  1.29     2.631   1.125   -2.648098   -1.579873  
  7.326   -0.008   0.153   0.078   -0.011087   -0.346566  1.217    2.528   1.152   -2.618926   -1.534428  
  7.331   -0.008   0.153   0.079   -0.007628   -0.340427  1.233    2.625   1.143   -2.59928    -1.659811  
  7.336   -0.008   0.152   0.08    -0.010615   -0.354151  1.23     2.719   1.15    -2.599325   -1.711896  
  7.342   -0.008   0.152   0.079   -0.01208    -0.363744  1.199    2.708   1.103   -2.589686   -1.666887  
  7.347   -0.008   0.152   0.08    -0.013691   -0.36532   1.219    2.712   1.065   -2.604033   -1.763249  
  7.352   -0.008   0.152   0.08    -0.013894   -0.356625  1.234    2.722   1.104   -2.602416   -1.778413  
  7.357   -0.008   0.152   0.08    -0.013903   -0.357461  1.238    2.73    1.118   -2.59895    -1.78732   
  7.362   -0.008   0.152   0.08    -0.011952   -0.342875  1.24     2.731   1.124   -2.598462   -1.788018  
  7.367   -0.008   0.153   0.081   -0.00962    -0.341224  1.247    2.77    1.13    -2.592934   -1.837525  
  7.373   -0.008   0.152   0.08    -0.016134   -0.351047  1.242    2.749   1.093   -2.605958   -1.811713  
  7.378   -0.008   0.153   0.08    -0.016719   -0.355833  1.239    2.731   1.108   -2.604019   -1.786107  
  7.383   -0.008   0.152   0.08    -0.012778   -0.341464  1.238    2.724   1.08    -2.613954   -1.773189  
  7.388   -0.008   0.152   0.08    -0.011395   -0.336502  1.231    2.716   1.167   -2.58353    -1.805303  
  7.393   -0.008   0.152   0.08    -0.011626   -0.337568  1.235    2.734   1.197   -2.573391   -1.828588  
  7.398   -0.008   0.154   0.081   -0.011268   -0.320456  1.293    2.466   1.01    -2.545438   -1.772393  
  7.403   -0.008   0.154   0.081   -0.010667   -0.319677  1.295    2.476   1.019   -2.54172    -1.784843  
  7.408   -0.008   0.155   0.081   -0.018604   -0.335627  1.298    2.477   1.018   -2.544564   -1.784183  
  7.413   -0.007   0.153   0.075   -0.007397   -0.362446  1.372    2.505   1.133   -2.578672   -1.994269  
  7.418   -0.007   0.153   0.075   -0.007544   -0.362237  1.366    2.531   1.143   -2.563224   -2.014745  
  7.423   -0.006   0.153   0.073   -0.008156   -0.37512   1.395    2.505   1.052   -2.629733   -2.075471  
  7.428   -0.006   0.153   0.073   -0.007292   -0.379163  1.371    2.494   1.011   -2.621271   -2.024457  
  7.433   -0.006   0.152   0.073   -0.008989   -0.386284  1.373    2.461   1.037   -2.619573   -1.965764  
  7.438   -0.006   0.152   0.072   -0.004344   -0.376534  1.291    2.355   1.124   -2.546253   -1.856728  
  7.443   -0.006   0.151   0.071   -0.004625   -0.379766  1.346    2.403   1.212   -2.564147   -1.988425  
  7.448   -0.006   0.151   0.071   -0.007042   -0.386665  1.375    2.417   1.337   -2.545303   -1.974203  
  7.453   -0.006   0.151   0.07    -0.001358   -0.376644  1.361    2.439   1.432   -2.506319   -1.947465  
  7.458   -0.006   0.151   0.069   -0.00138    -0.365711  1.363    2.415   1.464   -2.501253   -1.916551  
  7.463   -0.006   0.15    0.069   -7.69E-4    -0.371929  1.394    2.44    1.602   -2.481616   -1.932744  
  7.468   -0.006   0.15    0.069   -4.41E-4    -0.373826  1.397    2.436   1.618   -2.478937   -1.924311  
  7.473   -0.007   0.141   0.072   -0.061945   -0.518658  1.417    1.79    1.125   -2.490488   -1.973037  
  7.478   -0.007   0.141   0.073   -0.070065   -0.531328  1.394    1.845   1.217   -2.44542    -1.892996  
  7.483   -0.007   0.141   0.073   -0.072557   -0.534411  1.432    1.941   1.329   -2.421529   -1.980859  
  7.488   -0.007   0.141   0.073   -0.0719     -0.529615  1.426    1.958   1.278   -2.432484   -2.016461  
  7.493   -0.004   0.138   0.071   -0.100662   -0.556936  0.384    0.302   0.937   2.988899    -1.237911  
  7.498   -0.004   0.139   0.072   -0.102659   -0.563498  0.455    0.478   0.815   2.876246    -1.177445  
  7.503   -0.004   0.138   0.071   -0.108816   -0.573772  0.478    0.514   0.776   3.020615    -1.274805  
  7.508   -0.004   0.139   0.071   -0.108282   -0.578812  0.474    0.506   0.782   3.004248    -1.260508  
  7.513   -0.004   0.139   0.072   -0.108147   -0.583157  0.465    0.497   0.781   2.986675    -1.234182  
  7.518   0.021    0.115   0.057   -0.388313   -0.841482  2.202    3.32    1.608   -2.500671   -2.483807  
  7.523   0.021    0.115   0.057   -0.392293   -0.849571  2.198    3.329   1.67    -2.483191   -2.468918  
  7.528   0.021    0.116   0.058   -0.386645   -0.845327  2.229    3.41    1.707   -2.48329    -2.507652  
  7.532   0.021    0.116   0.058   -0.386412   -0.850239  2.217    3.41    1.674   -2.485836   -2.526863  
  7.537   0.02     0.119   0.06    -0.378513   -0.857653  2.288    3.569   1.801   -2.474423   -2.56251   
  7.542   0.021    0.116   0.059   -0.384086   -0.863984  2.275    3.531   1.892   -2.458656   -2.528978  
  7.547   0.021    0.116   0.058   -0.380902   -0.853284  2.292    3.558   1.875   -2.467407   -2.54824   
  7.552   0.021    0.116   0.059   -0.373422   -0.838824  2.292    3.558   1.874   -2.467825   -2.548767  
  7.557   -0.031   0.127   0.048   0.320917    -0.189589  6.113    9.224   4.245   -2.090481   -2.282009  
  7.562   -0.031   0.127   0.049   0.316768    -0.197863  6.071    9.238   4.21    -2.082542   -2.249992  
  7.567   -0.03    0.126   0.046   0.313448    -0.206976  6.001    9.081   4.148   -2.080148   -2.228167  
  7.572   -0.03    0.126   0.047   0.31775     -0.188187  5.873    8.899   3.989   -2.080471   -2.220618  
  7.576   -0.029   0.125   0.046   0.307918    -0.20332   5.313    8.066   3.782   -2.041598   -2.131973  
  7.581   -0.029   0.125   0.046   0.306674    -0.205944  5.37     8.185   3.848   -2.040958   -2.143559  
  7.586   -0.029   0.124   0.045   0.304957    -0.207696  5.198    7.86    3.676   -2.037761   -2.105537  
  7.59    -0.029   0.124   0.045   0.303077    -0.212459  5.367    8.157   3.83    -2.045797   -2.156488  
  7.595   -0.063   0.161   0.056   0.601512    0.214574   5.571    8.534   3.975   -2.048754   -2.1916    
  7.599   -0.063   0.161   0.055   0.600405    0.209942   5.616    8.574   3.906   -2.061458   -2.206043  
  7.604   -0.063   0.16    0.054   0.59445     0.203391   5.61     8.565   3.914   -2.059277   -2.200838  
  7.608   -0.063   0.16    0.052   0.591343    0.191488   5.697    8.666   4.131   -2.060306   -2.20976   
  7.612   -0.063   0.159   0.051   0.590235    0.17665    5.736    8.714   4.235   -2.059637   -2.209289  
  7.617   -0.06    0.155   0.05    0.620062    0.284266   5.862    8.857   4.194   -2.083905   -2.247284  
  7.621   -0.059   0.156   0.046   0.647718    0.400353   5.876    8.862   4.212   -2.08604    -2.254968  
  7.626   -0.059   0.156   0.045   0.642281    0.390773   5.876    8.776   4.067   -2.097081   -2.252583  
  7.63    -0.059   0.156   0.044   0.643318    0.389947   5.923    8.802   4.149   -2.102411   -2.268145  
  7.634   -0.059   0.156   0.044   0.64296     0.397136   5.914    8.771   4.132   -2.10162    -2.260936  
  7.639   -0.059   0.155   0.044   0.64696     0.434443   5.913    8.765   4.136   -2.100843   -2.257646  
  7.643   -0.059   0.155   0.042   0.652383    0.451405   5.895    8.761   4.123   -2.096633   -2.241904  
  7.647   -0.053   0.159   0.048   0.574538    0.349641   6.807    9.11    3.567   -1.810663   -1.848637  
  7.652   -0.051   0.155   0.046   0.591847    0.419547   6.598    8.906   3.64    -1.771337   -1.782018  
  7.656   -0.051   0.155   0.046   0.590652    0.416802   6.662    9.137   3.672   -1.787328   -1.863493  
  7.66    -0.051   0.155   0.046   0.590997    0.416859   6.638    9.108   3.706   -1.779805   -1.844385  
  7.665   -0.052   0.157   0.045   0.59068     0.415796   6.701    9.138   3.682   -1.791546   -1.873543  
  7.669   -0.052   0.157   0.046   0.591613    0.407933   6.693    9.143   3.675   -1.790439   -1.869813  
  7.673   -0.052   0.158   0.045   0.581779    0.384383   6.679    9.15    3.7     -1.786819   -1.868819  
  7.677   -0.053   0.158   0.046   0.576588    0.361753   6.596    9.143   3.641   -1.774733   -1.811995  
  7.682   -0.053   0.157   0.046   0.573267    0.348829   6.613    9.05    3.581   -1.774497   -1.831262  
  7.686   -0.052   0.156   0.045   0.579646    0.363599   6.462    8.975   3.724   -1.739266   -1.786569  
  7.69    -0.052   0.157   0.046   0.57854     0.34211    6.456    9.033   3.779   -1.736245   -1.800988  
  7.694   -0.051   0.156   0.042   0.583772    0.32303    6.488    9.056   3.852   -1.738272   -1.811922  
  7.698   -0.051   0.156   0.042   0.584798    0.322418   6.54     9.09    3.941   -1.743266   -1.833233  
  7.703   -0.051   0.155   0.041   0.585027    0.339108   6.547    9.106   3.93    -1.745917   -1.841652  
  7.707   -0.051   0.157   0.043   0.586145    0.310949   6.547    9.19    4.008   -1.759737   -1.861358  
  7.711   -0.051   0.157   0.041   0.574404    0.278912   6.534    9.251   4.082   -1.754676   -1.870838  
  7.715   -0.052   0.158   0.041   0.564838    0.247214   6.521    9.308   4.136   -1.751163   -1.884756  
  7.719   -0.052   0.157   0.04    0.562931    0.250842   6.551    9.3     4.088   -1.758727   -1.889425  
  7.723   -0.036   0.173   0.06    0.365363    0.084637   6.183    8.961   4.178   -1.857962   -2.016315  
  7.728   -0.037   0.175   0.06    0.357394    0.05666    6.683    9.524   4.155   -1.928245   -2.103586  
  7.732   -0.036   0.172   0.058   0.372613    0.105586   6.59     9.462   4.198   -1.90585    -2.062061  
  7.736   -0.036   0.172   0.058   0.374282    0.134252   6.641    9.497   4.36    -1.907823   -2.06719   
  7.74    -0.028   0.16    0.052   0.337041    0.101374   6.82     9.784   4.473   -1.921065   -2.094501  
  7.744   -0.028   0.16    0.052   0.336817    0.097082   6.744    9.703   4.421   -1.909154   -2.072623  
  7.748   -0.128   0.23    0.07    1.207337    1.649417   7.094    10.18   4.418   -1.865113   -2.006661  
  7.752   -0.128   0.231   0.071   1.20672     1.643728   7.137    9.722   4.002   -1.843944   -2.032472  
  7.756   -0.128   0.231   0.072   1.210916    1.662357   7.132    9.734   4.0     -1.848966   -2.050429  
  7.759   -0.129   0.234   0.075   1.22367     1.722142   7.071    9.287   3.794   -1.868583   -2.171704  
  7.763   -0.129   0.233   0.073   1.218431    1.720538   7.025    9.595   4.081   -1.851687   -2.090828  
  7.767   -0.129   0.232   0.071   1.211731    1.727068   7.001    9.484   3.973   -1.845569   -2.058621  
  7.771   -0.129   0.233   0.072   1.216419    1.747876   7.017    9.456   4.057   -1.857686   -2.094544  
  7.775   -0.129   0.233   0.072   1.21642     1.741454   6.996    9.448   4.021   -1.866309   -2.12139   
  7.779   -0.129   0.233   0.072   1.216654    1.740075   7.0      9.491   4.068   -1.867243   -2.131521  
  7.783   -0.128   0.233   0.076   1.238549    1.759164   7.037    9.516   4.048   -1.881485   -2.155939  
  7.787   -0.128   0.232   0.074   1.234956    1.749667   7.011    9.526   3.971   -1.879969   -2.151092  
  7.791   -0.128   0.232   0.074   1.234101    1.744469   7.03     9.591   4.016   -1.870267   -2.110389  
  7.795   -0.127   0.232   0.076   1.246219    1.749338   7.002    9.603   4.075   -1.85492    -2.088088  
  7.799   -0.127   0.233   0.079   1.263781    1.75147    6.943    9.574   4.124   -1.832592   -2.052167  
  7.803   -0.127   0.232   0.079   1.265429    1.762811   6.949    9.585   4.145   -1.832665   -2.052717  
  7.807   -0.127   0.232   0.078   1.255999    1.75526    6.923    9.545   4.006   -1.835004   -2.056994  
  7.811   -0.128   0.227   0.073   1.274758    1.767964   6.869    9.735   4.231   -1.837792   -2.026848  
  7.814   -0.128   0.227   0.073   1.269364    1.733148   6.867    9.769   4.248   -1.834752   -2.024304  
  7.818   -0.131   0.229   0.069   1.236431    1.681261   6.765    9.75    4.357   -1.809218   -2.000495  
  7.822   -0.131   0.229   0.069   1.235182    1.674018   6.769    9.785   4.379   -1.814264   -2.019468  
  7.826   -0.131   0.23    0.071   1.241044    1.708888   6.777    9.856   4.424   -1.814114   -2.018452  
  7.83    -0.13    0.231   0.072   1.245949    1.692538   6.806    9.916   4.437   -1.833728   -2.065183  
  7.834   -0.13    0.231   0.073   1.249417    1.713566   6.8      9.89    4.406   -1.833707   -2.062447  
  7.838   -0.13    0.231   0.073   1.248436    1.693332   6.793    9.876   4.34    -1.827982   -2.038857  
  7.842   -0.126   0.226   0.079   1.303395    1.793214   6.615    9.666   4.469   -1.765033   -1.919262  
  7.846   -0.126   0.226   0.079   1.305067    1.806612   6.624    9.732   4.53    -1.767644   -1.937295  
  7.85    -0.126   0.226   0.08    1.306188    1.810323   6.621    9.738   4.52    -1.765323   -1.930688  
  7.854   -0.09    0.187   0.058   1.028472    1.37837    6.83     10.014  4.634   -1.744088   -1.899625  
  7.858   -0.084   0.189   0.06    0.96264     1.264021   6.783    9.99    4.739   -1.762983   -1.92472   
  7.862   -0.085   0.188   0.062   0.964158    1.267624   6.766    10.022  4.724   -1.759083   -1.908146  
  7.866   -0.085   0.188   0.063   0.974953    1.290403   6.663    10.058  4.918   -1.724969   -1.872519  
  7.87    -0.059   0.174   0.06    0.717552    0.875349   7.32     11.025  5.152   -1.655271   -1.759623  
  7.874   -0.06    0.174   0.061   0.718705    0.881302   7.325    11.03   5.165   -1.655343   -1.760296  
  7.878   -0.061   0.174   0.062   0.721291    0.870785   7.313    11.024  5.148   -1.654314   -1.755959  
  7.882   -0.061   0.173   0.062   0.721072    0.872092   7.323    11.049  5.154   -1.65589    -1.762973  
  7.886   -0.061   0.173   0.062   0.723389    0.880433   7.344    11.077  5.136   -1.660846   -1.776382  
  7.89    -0.061   0.173   0.062   0.722426    0.882227   7.37     11.165  5.19    -1.66286    -1.793226  
  7.894   -0.06    0.173   0.062   0.7221      0.881105   7.375    11.257  5.368   -1.654045   -1.791164  
  7.898   -0.06    0.173   0.061   0.719978    0.868347   7.34     11.232  5.281   -1.653951   -1.788204  
  7.902   -0.061   0.173   0.062   0.722015    0.879925   7.341    11.233  5.25    -1.656647   -1.796637  
  7.906   -0.06    0.173   0.061   0.724468    0.902517   7.338    11.282  5.29    -1.654628   -1.793724  
  7.91    -0.06    0.173   0.06    0.723858    0.901271   7.333    11.305  5.341   -1.650397   -1.778835  
  7.914   -0.059   0.173   0.059   0.725075    0.908792   7.402    11.337  5.435   -1.65584    -1.80101   
  7.918   -0.06    0.173   0.06    0.726264    0.915857   7.477    11.434  5.654   -1.65418    -1.799137  
  7.922   -0.06    0.171   0.059   0.730849    0.908105   7.484    11.525  5.736   -1.665228   -1.815035  
  7.926   -0.06    0.171   0.058   0.731786    0.915096   7.538    11.471  5.743   -1.670443   -1.844162  
  7.93    -0.059   0.171   0.057   0.728294    0.918175   7.552    11.508  5.745   -1.673523   -1.855401  
  7.934   -0.059   0.171   0.056   0.726949    0.912615   7.434    11.559  5.808   -1.654474   -1.845558  
  7.938   -0.059   0.165   0.053   0.724186    0.895084   7.442    11.592  5.827   -1.656836   -1.849538  
  7.943   -0.06    0.166   0.052   0.719358    0.882336   7.411    11.585  5.809   -1.653271   -1.839336  
  7.947   -0.054   0.197   0.075   0.658787    0.946551   7.501    11.139  5.116   -1.567432   -1.798934  
  7.951   -0.054   0.197   0.074   0.657254    0.93341    7.525    11.184  5.168   -1.569102   -1.805211  
  7.955   -0.054   0.197   0.074   0.657163    0.924631   7.536    11.209  5.184   -1.570484   -1.810453  
  7.959   -0.054   0.197   0.074   0.657885    0.923606   7.489    11.478  5.609   -1.624777   -1.847516  
  7.963   -0.054   0.197   0.074   0.657322    0.918008   7.475    11.574  5.688   -1.626011   -1.82914   
  7.967   -0.054   0.197   0.073   0.655       0.913513   7.447    11.487  5.545   -1.627935   -1.828275  
  7.971   -0.054   0.197   0.074   0.655148    0.92017    7.292    11.452  5.677   -1.600896   -1.79571   
  7.975   -0.054   0.198   0.074   0.660965    0.945776   7.285    11.496  5.736   -1.597961   -1.795236  
  7.979   -0.055   0.199   0.076   0.655808    0.917637   7.241    11.509  5.659   -1.596878   -1.786808  
  7.983   -0.054   0.199   0.075   0.660147    0.941402   7.165    11.394  5.488   -1.58559    -1.768504  
  7.987   -0.055   0.199   0.076   0.658793    0.933598   7.152    11.469  5.553   -1.584228   -1.751046  
  7.991   -0.055   0.2     0.076   0.65948     0.924028   7.229    11.549  5.628   -1.592445   -1.785009  
  7.995   -0.055   0.2     0.077   0.662183    0.942346   7.245    11.571  5.685   -1.59243    -1.784145  
  7.999   -0.056   0.198   0.077   0.654989    0.906852   7.265    11.6    5.67    -1.596295   -1.798279  
  8.003   -0.03    0.225   0.1     0.417216    0.648702   7.538    11.879  5.569   -1.551851   -1.734874  
  8.007   -0.029   0.225   0.1     0.420002    0.665599   7.552    11.804  5.475   -1.550529   -1.751398  
  8.011   -0.024   0.23    0.103   0.377362    0.622303   6.604    10.608  5.563   -1.691366   -1.945805  
  8.015   -0.024   0.229   0.103   0.378001    0.625007   6.828    10.728  5.607   -1.723906   -2.006747  
  8.019   -0.024   0.23    0.103   0.377466    0.614862   6.819    10.701  5.584   -1.723178   -2.003435  
  8.023   -0.024   0.23    0.103   0.376633    0.612154   6.778    10.721  5.708   -1.71112    -1.989     
  8.027   -0.024   0.23    0.103   0.375905    0.603779   6.753    10.698  5.636   -1.710314   -1.990067  
  8.031   -0.023   0.23    0.101   0.372008    0.597775   6.699    10.568  5.459   -1.708833   -1.983851  
  8.035   -0.023   0.23    0.102   0.372595    0.598574   6.719    10.549  5.494   -1.70932    -1.979463  
  8.038   -0.024   0.23    0.102   0.373974    0.608113   6.746    10.58   5.576   -1.709646   -1.976702  
  8.042   -0.023   0.234   0.105   0.370725    0.627392   6.766    10.462  5.429   -1.682297   -1.94995   
  8.046   -0.023   0.234   0.107   0.365839    0.6046     6.808    10.375  5.438   -1.685614   -1.97459   
  8.05    -0.023   0.235   0.106   0.371357    0.622882   6.8      10.457  5.497   -1.68738    -1.96157   
  8.054   -0.023   0.235   0.107   0.371347    0.624596   6.786    10.431  5.433   -1.689009   -1.970077  
  8.057   -0.017   0.225   0.101   0.350149    0.645398   6.882    10.57   5.509   -1.696819   -1.977619  
  8.061   -0.016   0.222   0.102   0.360136    0.687132   6.828    10.557  5.618   -1.68196    -1.951409  
  8.065   -0.016   0.221   0.103   0.355839    0.674116   6.808    10.654  5.682   -1.678787   -1.939528  
  8.069   -0.015   0.224   0.103   0.36545     0.7148     6.815    10.981  5.941   -1.694654   -1.933173  
  8.072   -0.016   0.225   0.105   0.367368    0.720786   6.751    10.865  5.69    -1.689266   -1.922449  
  8.076   -0.016   0.223   0.105   0.3583      0.692498   6.762    10.823  5.671   -1.689452   -1.932378  
  8.08    -0.017   0.22    0.104   0.349457    0.664682   6.74     11.186  6.008   -1.714241   -1.911706  
  8.084   -0.017   0.22    0.103   0.346376    0.661051   6.731    11.149  5.937   -1.716252   -1.914093  
  8.087   -0.017   0.22    0.103   0.345674    0.663631   6.733    11.183  5.976   -1.715112   -1.916019  
  8.091   -0.015   0.221   0.104   0.320582    0.625252   6.542    11.16   6.191   -1.761145   -1.951514  
  8.095   -0.015   0.222   0.104   0.315115    0.606818   6.567    11.237  6.151   -1.762386   -1.977105  
  8.099   -0.014   0.221   0.102   0.316248    0.615083   6.585    11.257  6.161   -1.764963   -1.987489  
  8.102   -0.014   0.222   0.104   0.31632     0.593349   6.64     11.295  6.209   -1.77114    -2.014885  
  8.106   -0.015   0.22    0.104   0.307169    0.568434   6.649    11.225  6.184   -1.769416   -2.022354  
  8.11    -0.015   0.22    0.104   0.309275    0.591416   6.637    11.199  6.146   -1.769346   -2.022746  
  8.113   -0.014   0.221   0.104   0.307633    0.590442   6.478    11.784  7.034   -1.866489   -2.060186  
  8.117   -0.014   0.221   0.104   0.308103    0.591462   6.473    11.771  7.022   -1.866344   -2.059137  
  8.121   -0.014   0.222   0.103   0.305605    0.57879    6.634    11.914  6.885   -1.894943   -2.104982  
  8.125   -0.015   0.221   0.104   0.307502    0.592333   6.63     11.909  6.838   -1.896604   -2.114433  
  8.128   -0.015   0.223   0.104   0.313373    0.615039   6.626    11.909  6.813   -1.897873   -2.120126  
  8.132   -0.014   0.229   0.108   0.324615    0.654665   6.629    11.524  6.48    -1.87667    -2.130468  
  8.136   -0.014   0.229   0.107   0.321696    0.653794   6.619    11.465  6.417   -1.877754   -2.12815   
  8.139   -0.014   0.229   0.106   0.317483    0.655155   6.604    11.42   6.335   -1.879153   -2.134359  
  8.143   -0.014   0.226   0.106   0.303819    0.617063   6.58     11.624  6.431   -1.882502   -2.11106   
  8.147   -0.015   0.227   0.106   0.299864    0.606995   6.655    11.697  6.507   -1.888603   -2.11286   
  8.15    -0.016   0.228   0.108   0.297856    0.600084   6.691    11.737  6.606   -1.888244   -2.106579  
  8.154   -0.016   0.228   0.109   0.292931    0.582238   6.676    11.738  6.566   -1.8891     -2.110472  
  8.158   -0.016   0.228   0.108   0.294243    0.587758   6.667    11.727  6.519   -1.889974   -2.117134  
  8.161   -0.016   0.227   0.108   0.297274    0.595898   6.708    11.764  6.505   -1.896276   -2.127301  
  8.165   -0.016   0.228   0.108   0.29201     0.593619   6.725    11.736  6.424   -1.902553   -2.137142  
  8.169   -0.013   0.221   0.105   0.296724    0.645136   6.197    11.084  6.316   -1.831692   -2.030661  
  8.172   -0.013   0.221   0.105   0.286725    0.628606   6.208    11.104  6.363   -1.831365   -2.035303  
  8.176   -0.013   0.22    0.102   0.27571     0.623425   6.214    11.199  6.481   -1.825626   -2.035311  
  8.179   -0.013   0.222   0.1     0.263636    0.598822   6.22     11.208  6.482   -1.826526   -2.036927  
  8.183   -0.013   0.222   0.101   0.267541    0.60198    6.221    11.202  6.505   -1.824455   -2.02813   
  8.187   -0.015   0.224   0.102   0.26594     0.590647   6.37     11.36   6.533   -1.843693   -2.049624  
  8.19    -0.015   0.225   0.103   0.265529    0.586329   6.438    11.366  6.622   -1.847897   -2.063127  
  8.194   -0.015   0.226   0.103   0.271238    0.60532    6.426    11.443  6.647   -1.849058   -2.050247  
  8.197   -0.015   0.227   0.101   0.266997    0.592915   6.43     11.439  6.648   -1.849516   -2.05189   
  8.201   -0.015   0.227   0.101   0.265646    0.592386   6.431    11.463  6.676   -1.84857    -2.05292   
  8.205   -0.015   0.227   0.101   0.263864    0.571912   6.431    11.461  6.678   -1.848278   -2.051815  
  8.208   -0.015   0.227   0.101   0.264102    0.573552   6.437    11.473  6.721   -1.847757   -2.047134  
  8.212   -0.015   0.228   0.101   0.263933    0.561655   6.409    11.442  6.727   -1.843331   -2.03921   
  8.215   -0.016   0.228   0.102   0.265208    0.569383   6.407    11.434  6.703   -1.844685   -2.044652  
  8.219   -0.015   0.228   0.102   0.267769    0.572111   6.446    11.376  6.553   -1.862007   -2.064173  
  8.223   -0.015   0.229   0.102   0.274895    0.592106   6.442    11.387  6.573   -1.860447   -2.062366  
  8.226   -0.015   0.229   0.103   0.274955    0.594669   6.439    11.385  6.568   -1.860335   -2.062196  
  8.23    -0.067   0.256   0.12    0.626329    0.959036   4.049    8.683   6.118   -2.109655   -2.26924   
  8.233   -0.067   0.256   0.12    0.626149    0.961666   4.056    8.7     6.125   -2.110279   -2.273298  
  8.237   -0.067   0.256   0.12    0.626615    0.958074   4.03     8.632   6.077   -2.1099     -2.263155  
  8.24    -0.067   0.257   0.12    0.626629    0.957692   4.035    8.64    6.068   -2.110626   -2.268676  
  8.244   -0.067   0.257   0.121   0.628444    0.958325   4.021    8.576   5.997   -2.112849   -2.264509  
  8.248   -0.067   0.256   0.121   0.627166    0.949849   3.951    8.57    5.867   -2.115102   -2.24123   
  8.251   -0.068   0.256   0.122   0.627132    0.951073   4.01     8.615   5.983   -2.118769   -2.246911  
  8.255   -0.068   0.257   0.122   0.627288    0.94717    3.989    8.549   5.893   -2.120137   -2.248886  
  8.259   -0.068   0.256   0.122   0.6265      0.954656   4.021    8.563   5.818   -2.128457   -2.268149  
  8.262   -0.068   0.256   0.121   0.626189    0.949687   4.021    8.563   5.794   -2.12918    -2.274563  
  8.266   -0.068   0.257   0.122   0.626303    0.949463   4.019    8.559   5.792   -2.129097   -2.273859  
  8.27    -0.068   0.257   0.122   0.627121    0.949231   4.017    8.506   5.71    -2.133738   -2.275037  
  8.273   -0.068   0.257   0.121   0.624868    0.944115   3.993    8.538   5.801   -2.125328   -2.268889  
  8.277   -0.071   0.263   0.122   0.622112    0.912394   4.043    8.63    5.841   -2.129513   -2.276122  
  8.281   -0.071   0.263   0.122   0.622921    0.918177   4.067    8.637   5.854   -2.131789   -2.287581  
  8.284   -0.072   0.264   0.121   0.618616    0.901883   4.129    8.71    5.831   -2.141306   -2.307391  
  8.288   -0.072   0.264   0.122   0.620407    0.91036    4.137    8.737   5.847   -2.141352   -2.313472  
  8.292   -0.072   0.264   0.122   0.620479    0.910154   4.103    8.672   5.722   -2.14281    -2.313312  
  8.296   -0.03    0.235   0.106   0.358165    0.658715   5.406    10.522  6.447   -2.035887   -2.197     
  8.299   -0.03    0.233   0.105   0.355289    0.64785    5.414    10.467  6.409   -2.033405   -2.201075  
  8.303   -0.03    0.233   0.105   0.355347    0.647848   5.401    10.451  6.309   -2.032763   -2.211208  
  8.307   -0.031   0.234   0.107   0.358838    0.637022   5.381    10.394  6.275   -2.031798   -2.202389  
  8.31    -0.031   0.234   0.107   0.35839     0.653395   5.379    10.388  6.252   -2.031659   -2.204675  
  8.314   -0.031   0.234   0.107   0.35853     0.652795   5.41     10.46   6.332   -2.033184   -2.212978  
  8.318   -0.031   0.234   0.108   0.358633    0.662917   5.407    10.454  6.35    -2.032962   -2.20857   
  8.321   -0.031   0.233   0.107   0.357149    0.66413    5.387    10.376  6.259   -2.034542   -2.204558  
  8.325   -0.031   0.233   0.108   0.357516    0.677147   5.382    10.348  6.256   -2.034691   -2.197136  
  8.329   -0.031   0.233   0.108   0.357225    0.684059   5.381    10.347  6.255   -2.034684   -2.197227  
  8.332   -0.031   0.233   0.108   0.35795     0.682822   5.358    10.282  6.217   -2.03316    -2.186753  
  8.336   -0.031   0.234   0.109   0.356582    0.68019    5.314    10.216  6.073   -2.032378   -2.179543  
  8.34    -0.031   0.234   0.11    0.356848    0.685824   5.333    10.258  6.079   -2.034126   -2.190012  
  8.344   -0.029   0.23    0.11    0.359768    0.718226   5.301    10.229  6.089   -2.030024   -2.185937  
  8.347   -0.029   0.234   0.112   0.366289    0.743706   5.263    10.429  6.218   -2.037595   -2.169438  
  8.351   -0.029   0.234   0.112   0.365783    0.746738   5.266    10.427  6.227   -2.037657   -2.16896   
  8.355   -0.029   0.234   0.112   0.365812    0.738717   5.289    10.463  6.186   -2.038945   -2.184276  
  8.359   -0.029   0.234   0.113   0.366199    0.742595   5.285    10.448  6.144   -2.039061   -2.189995  
  8.362   -0.029   0.235   0.113   0.365848    0.740168   5.408    10.62   6.169   -2.051237   -2.212547  
  8.366   -0.03    0.235   0.113   0.366921    0.739967   5.378    10.541  6.111   -2.050651   -2.202423  
  8.37    -0.03    0.235   0.112   0.364309    0.738277   5.424    10.593  6.017   -2.053068   -2.231044  
  8.374   -0.03    0.235   0.112   0.364724    0.733767   5.44     10.642  6.07    -2.054247   -2.234617  
  8.377   -0.02    0.223   0.104   0.30838     0.703491   6.083    11.791  6.62    -2.060272   -2.23703   
  8.381   -0.02    0.223   0.104   0.307816    0.701692   5.974    11.77   6.804   -2.044198   -2.212172  
  8.385   -0.02    0.223   0.103   0.306772    0.703917   5.991    11.798  6.797   -2.045265   -2.219158  
  8.388   -0.02    0.223   0.104   0.308067    0.702612   6.001    11.82   6.805   -2.045696   -2.222078  
  8.392   -0.021   0.224   0.104   0.309785    0.694203   6.013    11.842  6.825   -2.046445   -2.220936  
  8.396   -0.021   0.225   0.102   0.301403    0.671914   6.305    12.338  7.022   -2.064381   -2.254072  
  8.399   -0.022   0.219   0.101   0.278594    0.601518   6.251    12.227  6.965   -2.06346    -2.24142   
  8.403   -0.023   0.221   0.102   0.281884    0.6107     6.246    12.059  6.836   -2.056538   -2.253256  
  8.407   -0.022   0.22    0.102   0.276305    0.611197   6.156    12.009  6.721   -2.052956   -2.242164  
  8.411   -0.022   0.22    0.1     0.271632    0.60779    6.131    11.922  6.612   -2.055774   -2.245469  
  8.414   -0.022   0.219   0.099   0.269225    0.594541   6.115    11.852  6.501   -2.059131   -2.251209  
  8.418   -0.022   0.22    0.1     0.269349    0.597409   6.081    11.827  6.485   -2.056112   -2.248868  
  8.422   -0.022   0.22    0.101   0.274639    0.61114    6.068    11.867  6.625   -2.050015   -2.234294  
  8.425   -0.023   0.219   0.101   0.272128    0.602919   6.081    11.885  6.65    -2.050479   -2.23452   
  8.429   0.007    0.177   0.073   0.098747    0.66493    6.196    12.072  6.814   -2.053863   -2.2341    
  8.433   0.007    0.177   0.073   0.098106    0.661715   6.153    11.973  6.783   -2.052444   -2.218745  
  8.437   0.008    0.174   0.072   0.095059    0.667671   6.001    10.703  5.729   -1.964398   -2.198129  
  8.44    0.007    0.174   0.072   0.093048    0.67059    6.03     10.735  5.765   -1.965644   -2.204283  
  8.444   0.007    0.174   0.072   0.096859    0.671537   6.03     10.708  5.719   -1.968102   -2.207051  
  8.448   0.007    0.174   0.072   0.091874    0.671618   6.128    10.786  5.864   -1.972123   -2.216699  
  8.451   0.009    0.173   0.07    0.091305    0.676905   6.199    10.844  5.944   -1.975916   -2.23145   
  8.455   0.009    0.173   0.068   0.082162    0.674      6.294    11.028  6.039   -1.98283    -2.251049  
  8.459   0.009    0.172   0.068   0.079967    0.693019   6.277    11.103  6.094   -1.98402    -2.232     
  8.462   0.005    0.175   0.075   0.089414    0.702857   6.32     11.18   6.22    -1.985815   -2.224262  
  8.466   0.005    0.175   0.075   0.090932    0.707695   6.215    11.078  6.048   -1.981478   -2.217126  
  8.47    0.005    0.175   0.074   0.088599    0.693076   6.234    11.091  6.146   -1.980435   -2.200184  
  8.473   0.005    0.174   0.074   0.085954    0.71912    6.213    11.061  6.095   -1.980163   -2.202926  
  8.477   0.005    0.174   0.075   0.088392    0.750292   6.226    11.097  6.088   -1.981927   -2.213562  
  8.48    0.006    0.174   0.074   0.08951     0.757473   6.169    11.042  6.051   -1.978347   -2.193955  
  8.484   0.005    0.174   0.075   0.090811    0.75144    6.132    11.011  5.962   -1.977651   -2.20017   
  8.488   0.005    0.171   0.073   0.073216    0.725512   6.157    11.13   6.008   -1.980739   -2.206503  
  8.491   0.016    0.159   0.063   -0.019118   0.752407   5.783    10.487  5.693   -1.962517   -2.180335  
  8.495   0.016    0.16    0.063   -0.018952   0.738966   5.892    10.62   5.764   -1.970917   -2.1953    
  8.499   0.016    0.16    0.062   -0.020433   0.739877   5.952    10.71   5.487   -1.987525   -2.233794  
  8.502   0.016    0.16    0.063   -0.02119    0.761453   5.934    10.665  5.453   -1.987429   -2.23123   
  8.506   0.018    0.158   0.06    -0.031091   0.757962   6.113    10.91   5.793   -1.994808   -2.225482  
  8.51    0.017    0.158   0.061   -0.028988   0.75232    6.278    11.11   6.076   -1.999865   -2.225024  
  8.513   0.018    0.158   0.06    -0.033458   0.742473   6.343    11.249  6.171   -2.001497   -2.234397  
  8.517   0.018    0.158   0.06    -0.033908   0.733302   6.351    11.262  6.193   -2.001396   -2.232403  
  8.52    0.016    0.164   0.066   -0.014592   0.742182   6.249    10.188  5.32    -1.915357   -2.21393   
  8.524   0.016    0.165   0.068   -0.001268   0.772057   6.099    9.686   5.115   -1.884492   -2.221773  
  8.528   0.016    0.164   0.069   0.008632    0.78219    6.1      9.71    5.152   -1.882707   -2.220146  
  8.531   0.014    0.19    0.091   0.081233    0.821271   5.898    9.148   4.576   -1.830905   -2.199821  
  8.535   0.014    0.19    0.091   0.081888    0.826334   5.963    9.283   4.644   -1.836792   -2.221072  
  8.539   0.014    0.19    0.092   0.083998    0.827631   5.951    9.262   4.64    -1.835216   -2.216046  
  8.542   0.012    0.193   0.091   0.081583    0.801564   5.946    9.278   4.673   -1.832291   -2.211528  
  8.546   0.013    0.193   0.09    0.081646    0.807473   5.902    9.105   4.566   -1.83076    -2.208166  
  8.549   0.013    0.193   0.09    0.085456    0.81683    5.842    8.966   4.423   -1.825795   -2.221972  
  8.553   0.013    0.194   0.089   0.080105    0.807361   5.859    9.03    4.491   -1.824549   -2.222348  
  8.557   0.013    0.193   0.088   0.076384    0.820331   5.836    9.036   4.466   -1.823559   -2.218464  
  8.56    0.014    0.193   0.087   0.074986    0.806772   5.869    9.073   4.544   -1.824224   -2.210782  
  8.564   0.014    0.192   0.087   0.0746      0.80998    6.107    9.298   4.692   -1.850042   -2.240733  
  8.568   0.016    0.2     0.091   0.073434    0.797733   6.111    9.134   4.468   -1.821999   -2.228661  
  8.571   0.017    0.199   0.089   0.073702    0.813231   6.057    9.124   4.419   -1.819103   -2.212911  
  8.575   0.02     0.195   0.089   0.065214    0.845165   6.273    9.374   4.617   -1.837053   -2.239722  
  8.579   0.019    0.196   0.089   0.067471    0.838395   6.215    9.31    4.657   -1.8259     -2.20978   
  8.582   0.019    0.196   0.089   0.067344    0.837724   6.19     9.261   4.633   -1.823707   -2.201652  
  8.586   0.019    0.197   0.089   0.066732    0.819407   6.131    9.195   4.638   -1.814847   -2.18516   
  8.589   0.019    0.197   0.088   0.067439    0.807353   6.152    9.244   4.64    -1.817773   -2.198565  
  8.593   0.02     0.196   0.088   0.06246     0.821113   6.321    9.46    4.691   -1.838563   -2.237014  
  8.597   0.02     0.196   0.087   0.059755    0.818741   6.244    9.389   4.455   -1.840138   -2.274607  
  8.6     0.02     0.196   0.087   0.060777    0.818602   6.211    9.323   4.416   -1.837567   -2.265379  
  8.604   0.021    0.196   0.086   0.058728    0.817787   6.226    9.337   4.438   -1.838268   -2.265873  
  8.607   0.022    0.197   0.087   0.042242    0.793397   6.053    9.152   4.466   -1.863385   -2.296618  
  8.611   0.023    0.201   0.091   0.049148    0.80427    5.945    9.001   4.421   -1.835849   -2.265389  
  8.614   0.024    0.2     0.089   0.04382     0.782175   5.936    8.976   4.449   -1.832923   -2.248278  
  8.618   0.024    0.201   0.088   0.039038    0.77648    6.021    9.025   4.392   -1.848448   -2.273146  
  8.622   0.019    0.196   0.087   0.076213    0.819851   5.453    8.621   4.736   -1.978322   -2.415808  
  8.625   0.019    0.195   0.085   0.064469    0.797037   5.431    8.693   4.742   -1.97949    -2.400946  
  8.629   0.02     0.194   0.083   0.060881    0.799933   5.458    8.705   4.758   -1.983279   -2.40499   
  8.632   0.02     0.194   0.084   0.061739    0.801229   5.547    8.796   4.913   -1.988804   -2.404559  
  8.635   0.02     0.194   0.084   0.062347    0.799743   5.542    8.758   4.921   -1.987047   -2.393003  
  8.639   0.02     0.193   0.083   0.055435    0.815094   5.389    8.41    4.686   -1.978321   -2.357787  
  8.642   0.02     0.193   0.082   0.053718    0.817224   5.394    8.385   4.635   -1.982725   -2.364022  
  8.646   0.016    0.148   0.05    -0.023109   0.781943   5.425    8.255   4.543   -1.965493   -2.366076  
  8.649   0.021    0.161   0.058   -0.040817   0.726607   5.564    8.024   4.173   -1.876073   -2.297999  
  8.652   0.021    0.161   0.057   -0.038906   0.731882   5.526    7.979   4.116   -1.873497   -2.288365  
  8.656   0.02     0.161   0.059   -0.032525   0.727181   5.646    8.095   4.304   -1.881888   -2.29691   
  8.659   0.019    0.162   0.06    -0.030831   0.719652   5.521    7.98    4.113   -1.872907   -2.285936  
  8.662   0.019    0.162   0.06    -0.031423   0.725734   5.46     7.915   4.115   -1.861621   -2.267883  
  8.666   0.021    0.159   0.06    -0.037247   0.775389   5.248    7.621   4.03    -1.828946   -2.210726  
  8.669   0.021    0.159   0.061   -0.035531   0.77735    5.157    7.608   3.934   -1.82202    -2.181505  
  8.672   0.012    0.168   0.068   0.030779    0.717606   3.477    5.21    2.861   -1.553494   -1.832872  
  8.676   0.012    0.169   0.068   0.032911    0.712201   3.473    5.094   2.718   -1.562712   -1.823752  
  8.679   0.012    0.17    0.067   0.024754    0.677863   3.442    5.116   2.805   -1.546358   -1.806545  
  8.683   0.012    0.169   0.067   0.024921    0.687802   3.425    5.063   2.77    -1.543142   -1.791687  
  8.686   0.012    0.169   0.067   0.024391    0.680868   3.43     5.08    2.792   -1.542911   -1.7925    
  8.689   0.013    0.169   0.066   0.022352    0.68381    3.411    5.045   2.804   -1.535169   -1.772694  
  8.693   -0.017   0.2     0.091   0.231899    0.682382   1.524    3.175   2.041   -0.855483   -1.127391  
  8.696   -0.016   0.2     0.086   0.209465    0.665565   1.493    3.01    1.943   -0.821103   -1.038171  
  8.7     -0.016   0.2     0.086   0.209471    0.671245   1.496    3.024   1.943   -0.825654   -1.048812  
  8.703   -0.016   0.199   0.086   0.210087    0.681393   1.686    2.967   1.77    -0.943474   -1.145657  
  8.706   -0.015   0.2     0.085   0.205519    0.60437    1.757    2.888   1.725   -0.974043   -1.141581  
  8.71    -0.015   0.2     0.085   0.206265    0.598014   1.693    2.792   1.781   -0.914105   -1.034702  
  8.713   -0.014   0.2     0.084   0.209265    0.606854   1.747    2.768   1.758   -0.925366   -1.091584  
  8.717   -0.015   0.201   0.086   0.207764    0.608323   1.856    2.754   1.742   -0.964926   -1.212866  
  8.72    -0.015   0.201   0.085   0.202728    0.596722   1.8      2.79    1.754   -0.944167   -1.176348  
  8.724   -0.015   0.206   0.085   0.238567    0.699491   1.813    2.631   1.477   -0.788761   -1.159654  
  8.727   -0.014   0.206   0.084   0.234018    0.690492   1.778    2.587   1.363   -0.777594   -1.105631  
  8.731   -0.014   0.207   0.084   0.242988    0.713422   2.01     2.439   1.109   -0.933822   -1.260145  
  8.734   -0.013   0.206   0.082   0.237367    0.703914   2.036    2.457   1.148   -0.946266   -1.301062  
  8.738   -0.014   0.206   0.083   0.237713    0.693677   2.021    2.459   1.183   -0.9552     -1.262006  
  8.741   -0.018   0.202   0.079   0.275331    0.739269   2.685    3.798   1.641   -0.865097   -0.823939  
  8.745   -0.02    0.206   0.08    0.276024    0.706609   2.734    3.826   1.634   -0.888878   -0.863741  
  8.748   -0.02    0.206   0.081   0.282214    0.71655    2.733    3.775   1.597   -0.885535   -0.829084  
  8.752   -0.02    0.206   0.081   0.281565    0.712899   2.756    3.702   1.535   -0.894325   -0.799149  
  8.755   -0.02    0.205   0.081   0.279768    0.7336     2.765    3.712   1.559   -0.896001   -0.813751  
  8.759   -0.02    0.208   0.083   0.285794    0.744778   2.783    3.727   1.654   -1.006675   -0.98054   
  8.763   -0.02    0.208   0.083   0.285023    0.747883   2.764    3.742   1.629   -1.007776   -0.963216  
  8.766   -0.019   0.207   0.082   0.279857    0.728383   2.739    3.759   1.643   -1.020186   -0.947843  
  8.77    -0.019   0.204   0.08    0.266985    0.681248   2.739    3.737   1.537   -1.017992   -0.941239  
  8.774   -0.019   0.204   0.078   0.271812    0.696911   2.667    3.818   1.656   -1.012829   -0.864645  
  8.777   -0.019   0.204   0.08    0.26793     0.672391   2.699    3.791   1.577   -1.012869   -0.90385   
  8.781   -0.013   0.213   0.086   0.224373    0.629497   2.354    3.067   1.501   -1.194688   -1.306066  
  8.785   -0.017   0.218   0.089   0.243157    0.622667   1.874    2.727   1.482   -0.931378   -0.995973  
  8.788   -0.018   0.22    0.089   0.241835    0.595989   1.945    2.713   1.411   -0.981072   -1.03647   
  8.792   -0.018   0.22    0.089   0.241116    0.593076   1.917    2.666   1.438   -0.954067   -0.977717  
  8.796   -0.018   0.222   0.09    0.245598    0.594555   1.882    2.679   1.637   -0.972593   -0.959582  
  8.799   -0.018   0.222   0.089   0.241457    0.590686   1.876    2.783   1.705   -0.970904   -1.013534  
  8.803   -0.02    0.226   0.089   0.251919    0.584104   1.922    2.809   1.696   -1.015732   -1.021694  
  8.807   -0.02    0.228   0.09    0.262861    0.619284   1.913    2.648   1.319   -0.89418    -0.953339  
  8.81    -0.02    0.228   0.091   0.265055    0.616582   1.857    2.623   1.415   -0.837144   -0.871166  
  8.814   -0.02    0.228   0.091   0.264638    0.609042   1.826    2.608   1.421   -0.817819   -0.828139  
  8.817   -0.02    0.222   0.087   0.272382    0.6286     2.068    2.983   1.475   -0.788791   -0.6855    
  8.821   -0.02    0.222   0.087   0.273818    0.62933    2.065    2.972   1.475   -0.785775   -0.674709  
  8.825   -0.021   0.222   0.089   0.280134    0.643108   2.06     2.93    1.45    -0.786824   -0.620564  
  8.828   -0.021   0.222   0.089   0.280893    0.645782   1.98     2.97    1.537   -0.766878   -0.534872  
  8.832   -0.021   0.224   0.09    0.29147     0.672217   1.994    3.013   1.532   -0.793457   -0.580059  
  8.836   -0.021   0.224   0.091   0.290394    0.664255   1.943    3.041   1.568   -0.788606   -0.524306  
  8.839   -0.022   0.224   0.09    0.284855    0.673946   1.889    3.072   1.558   -0.784677   -0.46571   
  8.843   -0.021   0.223   0.089   0.282728    0.67007    1.859    3.067   1.55    -0.776972   -0.423821  
  8.847   -0.021   0.223   0.088   0.278201    0.660711   1.728    3.182   1.72    -0.706845   -0.439017  
  8.85    -0.02    0.223   0.086   0.272004    0.648446   1.725    3.171   1.736   -0.700718   -0.431124  
  8.854   -0.021   0.22    0.084   0.269884    0.632933   1.673    2.901   1.592   -0.789413   -0.571567  
  8.858   -0.021   0.22    0.084   0.269265    0.63476    1.688    2.848   1.548   -0.796826   -0.542542  
  8.862   -0.021   0.219   0.084   0.26897     0.63537    1.701    2.873   1.531   -0.808098   -0.568537  
  8.866   -0.021   0.221   0.085   0.273725    0.62799    1.752    2.881   1.493   -0.840519   -0.597062  
  8.869   -0.021   0.222   0.084   0.286518    0.664592   1.8      2.789   1.3     -0.806351   -0.599953  
  8.873   -0.021   0.221   0.084   0.288379    0.671453   1.789    2.784   1.31    -0.798889   -0.588647  
  8.877   -0.019   0.22    0.08    0.288604    0.664971   1.753    2.789   1.3     -0.79565    -0.532398  
  8.881   -0.019   0.22    0.08    0.285308    0.672864   1.765    2.795   1.346   -0.791939   -0.557364  
  8.885   -0.02    0.221   0.082   0.287386    0.673508   1.761    2.843   1.359   -0.795437   -0.588981  
  8.889   -0.02    0.221   0.083   0.287734    0.681018   1.813    2.81    1.373   -0.80358    -0.634412  
  8.893   -0.019   0.221   0.081   0.283393    0.664443   1.816    2.771   1.38    -0.796493   -0.608528  
  8.897   -0.019   0.221   0.08    0.287334    0.677367   1.723    2.832   1.513   -0.778787   -0.51722   
  8.9     -0.02    0.222   0.08    0.288271    0.660885   1.594    2.92    1.694   -0.696694   -0.501281  
  8.904   -0.02    0.223   0.08    0.28527     0.643219   1.696    2.794   1.545   -0.754616   -0.472025  
  8.908   -0.02    0.223   0.081   0.287571    0.654909   1.692    2.775   1.545   -0.750231   -0.453888  
  8.912   -0.02    0.222   0.079   0.282535    0.659477   1.694    2.788   1.544   -0.752818   -0.465294  
  8.916   -0.021   0.222   0.082   0.283852    0.674511   1.561    2.867   1.691   -0.688634   -0.417041  
  8.92    -0.017   0.228   0.086   0.257875    0.655736   1.774    3.541   2.08    -0.593747   -0.260677  
  8.924   -0.017   0.227   0.085   0.255986    0.678589   1.813    3.52    1.93    -0.626926   -0.259458  
  8.927   -0.017   0.227   0.085   0.257091    0.687462   1.774    3.424   2.008   -0.591634   -0.186763  
  8.931   -0.016   0.226   0.084   0.256294    0.68405    1.785    3.396   2.009   -0.588672   -0.182111  
  8.935   -0.017   0.227   0.085   0.258329    0.694442   1.822    3.371   1.969   -0.606028   -0.181496  
  8.939   -0.017   0.227   0.085   0.258508    0.699397   1.801    3.342   1.901   -0.613016   -0.130499  
  8.943   -0.018   0.227   0.086   0.259782    0.704888   1.907    3.309   1.834   -0.639959   -0.19571   
  8.947   -0.017   0.227   0.085   0.255216    0.692182   1.899    3.455   1.904   -0.633161   -0.302801  
  8.951   -0.017   0.228   0.084   0.25103     0.682314   1.896    3.558   1.963   -0.634095   -0.367327  
  8.955   -0.016   0.232   0.087   0.246793    0.686222   1.896    3.549   1.974   -0.624631   -0.342505  
  8.959   -0.015   0.232   0.084   0.247759    0.690171   1.844    3.582   2.058   -0.620062   -0.314084  
  8.963   0.089    0.263   0.092   -0.458442   -0.282043  4.815    7.614   3.634   -1.15278    -0.855992  
  8.967   0.089    0.264   0.092   -0.461295   -0.286187  4.842    7.722   3.779   -1.161759   -0.862437  
  8.971   0.089    0.263   0.09    -0.459447   -0.290954  4.814    7.784   3.789   -1.164724   -0.848378  
  8.975   0.09     0.263   0.09    -0.460696   -0.289961  5.095    8.274   4.02    -1.141244   -0.808181  
  8.979   0.09     0.264   0.09    -0.462661   -0.295256  5.093    8.276   4.034   -1.13999    -0.80729   
  8.984   0.09     0.264   0.089   -0.464446   -0.304657  5.092    8.353   4.037   -1.143242   -0.81114   
  8.988   0.09     0.264   0.091   -0.467643   -0.302483  5.004    8.355   4.069   -1.136402   -0.77375   
  8.992   0.09     0.263   0.09    -0.463772   -0.286772  5.001    8.269   3.956   -1.143031   -0.762964  
  8.996   0.089    0.264   0.092   -0.463349   -0.280054  4.928    8.281   4.068   -1.132064   -0.730764  
  9.0     0.089    0.264   0.092   -0.46353    -0.280547  4.956    8.366   4.146   -1.13075    -0.748532  
  9.004   0.089    0.264   0.092   -0.463565   -0.279579  4.957    8.367   4.146   -1.130852   -0.74885   
  9.009   0.088    0.264   0.096   -0.450511   -0.264607  4.928    8.324   4.197   -1.123396   -0.736043  
  9.013   0.088    0.263   0.096   -0.449655   -0.268845  4.829    8.22    4.216   -1.114876   -0.685391  
  9.017   0.092    0.262   0.093   -0.466877   -0.279356  4.726    8.203   4.442   -1.084296   -0.677573  
  9.021   0.091    0.258   0.092   -0.459577   -0.235517  4.628    8.391   4.662   -1.063002   -0.68274   
  9.026   0.091    0.258   0.092   -0.460722   -0.239227  4.608    8.429   4.715   -1.057099   -0.686038  
  9.03    0.091    0.258   0.092   -0.460126   -0.236796  4.618    8.454   4.82    -1.052034   -0.687777  
  9.034   0.092    0.258   0.091   -0.461196   -0.24881   4.609    8.49    4.83    -1.052937   -0.686856  
  9.038   0.056    0.237   0.084   -0.234724   0.06777    2.555    5.78    3.825   -0.757156   -0.396251  
  9.043   0.054    0.237   0.083   -0.216126   0.099403   2.503    5.721   3.793   -0.742053   -0.381789  
  9.047   0.053    0.236   0.082   -0.209291   0.110151   2.632    5.89    3.915   -0.767113   -0.41346   
  9.051   0.053    0.236   0.082   -0.210747   0.120873   2.605    5.889   3.928   -0.764297   -0.40512   
  9.055   0.055    0.237   0.082   -0.218794   0.093737   2.563    5.875   3.94    -0.758653   -0.392162  
  9.06    0.056    0.237   0.083   -0.232338   0.075585   2.582    5.953   4.093   -0.759142   -0.393139  
  9.064   0.042    0.245   0.091   -0.149431   0.111463   1.912    5.651   4.224   -0.589089   -0.297261  
  9.068   0.042    0.245   0.092   -0.148382   0.109919   1.951    5.667   4.139   -0.606295   -0.306806  
  9.072   0.043    0.245   0.091   -0.151406   0.101665   1.919    5.675   4.166   -0.603462   -0.29753   
  9.077   0.042    0.244   0.091   -0.144773   0.117708   1.958    5.719   4.207   -0.61042    -0.307514  
  9.081   0.043    0.245   0.089   -0.156016   0.103262   2.005    5.783   4.217   -0.62344    -0.321923  
  9.085   0.043    0.244   0.089   -0.155292   0.106759   2.036    5.809   4.161   -0.636604   -0.331185  
  9.089   0.042    0.245   0.09    -0.151982   0.117607   2.119    5.928   4.291   -0.650456   -0.350954  
  9.093   0.044    0.248   0.091   -0.170964   0.065685   2.15     5.939   4.353   -0.651893   -0.352752  
  9.097   0.047    0.247   0.092   -0.204392   0.006372   1.073    4.688   3.711   -0.403307   -0.220807  
  9.102   0.047    0.246   0.089   -0.19395    0.002854   1.063    4.667   3.682   -0.396594   -0.218167  
  9.106   0.048    0.246   0.089   -0.199561   -0.003166  0.983    4.633   3.764   -0.359314   -0.195505  
  9.11    0.051    0.248   0.088   -0.221976   -0.05574   1.082    4.579   3.738   -0.368268   -0.214551  
  9.114   0.053    0.248   0.087   -0.23123    -0.082012  1.212    4.63    3.763   -0.399273   -0.253463  
  9.118   0.053    0.248   0.086   -0.231946   -0.075565  1.188    4.587   3.686   -0.395926   -0.244266  
  9.123   0.057    0.25    0.089   -0.252846   -0.13301   1.171    4.571   3.657   -0.392549   -0.238955  
  9.127   0.055    0.248   0.087   -0.239023   -0.096668  1.471    4.902   4.103   -0.464641   -0.328453  
  9.131   0.055    0.248   0.087   -0.240661   -0.099321  1.436    4.903   4.078   -0.462879   -0.320687  
  9.135   0.053    0.245   0.085   -0.224668   -0.05245   1.265    4.728   4.054   -0.397315   -0.267026  
  9.14    0.053    0.245   0.084   -0.226573   -0.053515  1.278    4.724   4.017   -0.404598   -0.269801  
  9.144   0.05     0.243   0.083   -0.209586   -0.010329  1.308    4.762   4.078   -0.410844   -0.278705  
  9.148   0.048    0.242   0.079   -0.176265   0.029912   1.042    4.767   4.049   -0.300798   -0.252976  
  9.152   0.048    0.243   0.08    -0.178568   0.022346   0.97     5.165   4.382   -0.299509   -0.300303  
  9.157   0.05     0.243   0.08    -0.194375   -0.016344  0.863    5.069   4.226   -0.273928   -0.271616  
  9.161   0.051    0.244   0.08    -0.197732   -0.024249  0.758    5.122   4.216   -0.228417   -0.24439   
  9.165   0.05     0.244   0.082   -0.193962   -0.022573  0.852    5.134   4.233   -0.24358    -0.269637  
  9.169   0.164    0.32    0.12    -0.827502   -0.864678  -1.297   5.94    4.25    0.381061    0.09643    
  9.174   0.164    0.32    0.119   -0.826513   -0.871446  -1.278   5.933   4.177   0.376935    0.089791   
  9.178   0.107    0.284   0.109   -0.54068    -0.529548  -2.06    6.778   4.498   0.528852    0.196019   
  9.182   0.11     0.289   0.116   -0.574287   -0.575168  -2.055   6.71    4.563   0.535514    0.197451   
  9.187   0.109    0.29    0.117   -0.576258   -0.564615  -2.054   6.716   4.537   0.539061    0.19895    
  9.191   0.091    0.293   0.127   -0.475443   -0.476931  -2.59    7.362   4.686   0.593273    0.24481    
  9.195   0.091    0.293   0.126   -0.47631    -0.47935   -2.647   7.389   4.675   0.610524    0.271338   
  9.2     0.094    0.297   0.13    -0.49504    -0.496091  -2.872   7.139   4.458   0.660504    0.255142   
  9.204   0.094    0.297   0.131   -0.495755   -0.494702  -2.881   7.148   4.559   0.653827    0.249804   
  9.208   0.094    0.298   0.131   -0.497255   -0.50157   -2.872   7.191   4.401   0.668364    0.256513   
  9.213   0.094    0.296   0.131   -0.493714   -0.491817  -2.884   7.195   4.407   0.680034    0.271301   
  9.217   0.095    0.299   0.134   -0.505804   -0.490822  -2.933   7.24    4.446   0.685246    0.287227   
  9.221   0.095    0.3     0.137   -0.509487   -0.492363  -2.986   7.422   4.564   0.705562    0.306416   
  9.226   0.096    0.304   0.14    -0.517247   -0.510447  -3.07    7.529   4.494   0.755342    0.386618   
  9.23    0.098    0.306   0.141   -0.524579   -0.533341  -3.156   7.549   4.498   0.761632    0.417619   
  9.234   0.078    0.285   0.127   -0.437248   -0.454494  -3.809   8.208   4.528   0.872714    0.540321   
  9.239   0.078    0.285   0.127   -0.437332   -0.454908  -3.897   8.245   4.523   0.888686    0.596882   
  9.243   0.079    0.283   0.126   -0.436563   -0.447783  -3.87    8.235   4.508   0.878775    0.570973   
  9.247   0.08     0.285   0.129   -0.439123   -0.459919  -3.798   8.229   4.56    0.863664    0.514156   
  9.252   0.08     0.285   0.131   -0.440809   -0.459644  -3.778   8.289   4.626   0.860544    0.487955   
  9.256   0.081    0.286   0.133   -0.441873   -0.466971  -3.733   8.285   4.629   0.855303    0.463442   
  9.261   0.08     0.284   0.13    -0.430709   -0.45064   -3.762   8.402   4.597   0.845028    0.458038   
  9.265   0.08     0.285   0.13    -0.431946   -0.453663  -3.759   8.408   4.61    0.843215    0.452324   
  9.27    0.08     0.284   0.129   -0.431178   -0.451773  -3.787   8.408   4.657   0.842449    0.456755   
  9.274   0.08     0.285   0.129   -0.429254   -0.459621  -3.788   8.413   4.658   0.81413     0.40793    
  9.278   0.08     0.285   0.129   -0.429669   -0.460345  -3.79    8.399   4.644   0.814645    0.407602   
  9.283   0.079    0.284   0.128   -0.426522   -0.451616  -3.926   8.447   4.799   0.820627    0.445326   
  9.287   0.08     0.284   0.127   -0.424325   -0.46687   -3.958   8.449   4.864   0.818693    0.447633   
  9.292   0.08     0.283   0.126   -0.422745   -0.464407  -3.981   8.444   4.903   0.817813    0.451058   
  9.296   0.08     0.287   0.13    -0.422154   -0.47777   -3.976   8.465   4.934   0.81291     0.436384   
  9.301   0.073    0.272   0.129   -0.445201   -0.560037  -4.058   8.502   4.893   0.829321    0.449031   
  9.306   0.074    0.274   0.13    -0.449277   -0.573193  -4.149   8.576   4.97    0.856605    0.506386   
  9.31    0.074    0.275   0.13    -0.453548   -0.584325  -4.154   8.592   4.991   0.858845    0.507599   
  9.315   0.067    0.26    0.129   -0.468035   -0.652051  -4.186   8.573   4.988   0.865985    0.491137   
  9.319   0.067    0.261   0.13    -0.472044   -0.648619  -4.169   8.646   5.004   0.868641    0.481065   
  9.324   0.086    0.256   0.118   -0.594724   -0.761512  -4.406   9.057   5.233   0.871817    0.471046   
  9.329   0.086    0.256   0.116   -0.599818   -0.777987  -4.416   9.152   5.367   0.863386    0.439689   
  9.333   0.086    0.256   0.117   -0.599418   -0.776683  -4.406   9.084   5.267   0.860357    0.446439   
  9.338   0.086    0.256   0.115   -0.594592   -0.781029  -4.345   8.974   5.257   0.850258    0.418784   
  9.342   0.087    0.256   0.116   -0.595472   -0.792645  -4.324   9.023   5.267   0.86039     0.420122   
  9.347   0.087    0.256   0.116   -0.595395   -0.789449  -4.335   9.033   5.274   0.861522    0.42403    
  9.352   0.086    0.255   0.115   -0.592824   -0.781612  -4.38    9.063   5.289   0.866233    0.440749   
  9.356   0.087    0.256   0.116   -0.595913   -0.788629  -4.354   8.968   5.295   0.840111    0.400873   
  9.361   0.081    0.246   0.111   -0.586999   -0.804088  -4.443   8.979   5.243   0.886014    0.457507   
  9.365   0.081    0.246   0.112   -0.589271   -0.796521  -4.385   8.969   5.174   0.884404    0.443107   
  9.37    0.081    0.246   0.112   -0.589889   -0.805105  -4.376   8.942   5.224   0.877988    0.430657   
  9.374   0.081    0.247   0.11    -0.59623    -0.824943  -4.404   9.113   5.468   0.888591    0.423188   
  9.379   0.082    0.248   0.111   -0.596084   -0.825027  -4.395   9.109   5.478   0.890657    0.424345   
  9.383   0.081    0.247   0.111   -0.593714   -0.818789  -4.395   9.119   5.493   0.890977    0.422942   
  9.388   0.081    0.247   0.11    -0.593896   -0.820455  -4.371   9.088   5.464   0.88839     0.416765   
  9.392   0.081    0.249   0.111   -0.595804   -0.823003  -4.377   9.077   5.468   0.874836    0.399047   
  9.397   0.081    0.248   0.11    -0.593308   -0.829198  -4.39    9.069   5.529   0.872889    0.397365   
  9.402   0.082    0.25    0.114   -0.603032   -0.821873  -4.36    8.991   5.628   0.860013    0.370571   
  9.406   0.081    0.25    0.113   -0.60261    -0.820174  -4.389   9.008   5.674   0.860152    0.37579    
  9.411   0.081    0.249   0.111   -0.602773   -0.83415   -4.399   8.939   5.57    0.859504    0.389899   
  9.415   0.082    0.251   0.113   -0.605573   -0.843235  -4.47    9.12    5.76    0.898138    0.436933   
  9.42    0.081    0.25    0.111   -0.603593   -0.839017  -4.555   9.176   5.756   0.909791    0.472595   
  9.425   0.08     0.251   0.113   -0.599061   -0.8346    -4.633   9.334   5.866   0.901493    0.453962   
  9.429   0.08     0.251   0.113   -0.598518   -0.833418  -4.574   9.313   5.914   0.89231     0.424473   
  9.434   0.08     0.252   0.112   -0.59934    -0.839937  -4.578   9.339   5.867   0.891033    0.430266   
  9.439   0.082    0.254   0.113   -0.601335   -0.834665  -5.046   9.43    5.538   0.976657    0.464516   
  9.443   0.082    0.254   0.113   -0.598508   -0.832518  -5.11    9.47    5.658   0.978247    0.474361   
  9.448   0.082    0.252   0.112   -0.591574   -0.841271  -5.141   9.517   5.68    0.980965    0.484499   
  9.453   0.082    0.253   0.113   -0.589979   -0.826929  -5.176   9.465   5.639   0.981228    0.502246   
  9.458   0.083    0.254   0.116   -0.592019   -0.8281    -5.236   9.512   5.633   0.989799    0.530816   
  9.462   0.092    0.268   0.108   -0.532988   -0.641449  -5.225   9.567   5.696   1.00391     0.561879   
  9.467   0.087    0.261   0.105   -0.524747   -0.655777  -5.657   9.808   5.489   1.07539     0.600223   
  9.472   0.086    0.266   0.111   -0.518003   -0.659688  -5.477   9.52    5.35    1.108995    0.661221   
  9.477   0.084    0.269   0.114   -0.507144   -0.655399  -5.384   9.387   5.295   1.118711    0.675287   
  9.482   0.084    0.269   0.114   -0.506188   -0.661874  -5.405   9.372   5.354   1.116073    0.671665   
  9.487   0.085    0.27    0.114   -0.511172   -0.676179  -5.414   9.392   5.368   1.12225     0.683781   
  9.492   0.085    0.275   0.117   -0.519702   -0.703623  -5.428   9.463   5.438   1.13985     0.711934   
  9.497   0.086    0.275   0.117   -0.520587   -0.711987  -5.403   9.445   5.42    1.137837    0.702466   
  9.501   0.086    0.275   0.117   -0.522428   -0.708523  -5.034   8.799   5.177   1.165347    0.75005    
  9.506   0.086    0.274   0.119   -0.517324   -0.691777  -5.014   8.672   5.028   1.161504    0.763532   
  9.511   0.086    0.273   0.118   -0.513539   -0.681834  -5.034   8.766   5.126   1.170479    0.769269   
  9.516   0.085    0.273   0.118   -0.512509   -0.681697  -5.137   8.902   5.173   1.153211    0.743048   
  9.521   0.086    0.274   0.118   -0.517117   -0.693242  -5.137   8.958   5.248   1.152235    0.727113   
  9.526   0.086    0.274   0.118   -0.517177   -0.69033   -5.13    8.958   5.23    1.153019    0.728292   
  9.531   0.11     0.281   0.118   -0.6596     -0.848595  -4.983   8.689   5.135   1.149871    0.717793   
  9.536   0.108    0.277   0.119   -0.643734   -0.794475  -4.922   8.492   4.975   1.137304    0.710565   
  9.541   0.108    0.278   0.119   -0.64521    -0.806024  -4.94    8.537   5.024   1.139688    0.711374   
  9.545   0.108    0.279   0.121   -0.643064   -0.809227  -4.998   8.608   5.041   1.118589    0.675306   
  9.55    0.103    0.274   0.11    -0.625042   -0.791234  -5.055   8.714   5.045   1.128245    0.714072   
  9.555   0.103    0.27    0.105   -0.624762   -0.778843  -5.069   8.623   4.913   1.1124      0.710319   
  9.56    0.104    0.27    0.105   -0.627841   -0.790428  -5.076   8.617   4.904   1.113571    0.717259   
  9.565   0.105    0.272   0.106   -0.627009   -0.780677  -5.152   8.644   4.851   1.129194    0.710929   
  9.57    0.105    0.271   0.105   -0.62548    -0.778027  -5.188   8.699   4.941   1.134794    0.718751   
  9.574   0.107    0.276   0.114   -0.664214   -0.804179  -5.025   8.112   4.847   1.117213    0.61995    
  9.579   0.137    0.311   0.137   -0.789202   -0.900506  -3.896   6.463   4.487   0.990533    0.440048   
  9.584   0.137    0.312   0.138   -0.788733   -0.894389  -3.984   6.619   4.526   0.958899    0.390901   
  9.589   0.136    0.312   0.138   -0.788979   -0.887039  -4.003   6.638   4.532   0.961617    0.403868   
  9.594   0.136    0.313   0.138   -0.791584   -0.897005  -3.996   6.577   4.449   0.949532    0.392814   
  9.598   0.137    0.313   0.137   -0.79159    -0.90756   -3.975   6.578   4.403   0.951774    0.391491   
  9.603   0.138    0.312   0.137   -0.794168   -0.914288  -4.072   6.749   4.497   0.935059    0.36349    
  9.608   0.138    0.312   0.136   -0.795961   -0.918999  -4.075   6.709   4.431   0.916976    0.341371   
  9.612   0.138    0.312   0.136   -0.795881   -0.918708  -4.073   6.705   4.424   0.9173      0.34206    
  9.617   0.138    0.312   0.137   -0.793202   -0.910285  -4.081   6.749   4.485   0.917522    0.334711   
  9.621   0.138    0.311   0.139   -0.804623   -0.927384  -4.066   6.923   4.513   0.914454    0.365608   
  9.626   0.137    0.311   0.139   -0.804426   -0.9236    -4.1     6.941   4.561   0.914489    0.375106   
  9.631   0.137    0.313   0.142   -0.803326   -0.924982  -4.043   6.853   4.508   0.927962    0.397954   
  9.635   0.148    0.302   0.121   -0.862662   -0.970094  -3.717   6.222   4.179   0.982475    0.469683   
  9.64    0.147    0.302   0.121   -0.862571   -0.967505  -3.745   6.247   4.237   0.985169    0.479905   
  9.645   0.143    0.305   0.126   -0.836747   -0.944666  -3.494   5.848   4.034   1.016686    0.525458   
  9.649   0.141    0.295   0.12    -0.853933   -0.97273   -3.132   6.051   4.527   0.846807    0.448046   
  9.654   0.141    0.294   0.119   -0.853425   -0.970878  -3.123   6.036   4.511   0.843845    0.442042   
  9.658   0.141    0.295   0.118   -0.856394   -0.983685  -3.135   6.097   4.596   0.848612    0.436851   
  9.663   0.141    0.295   0.118   -0.856437   -0.987788  -3.119   6.091   4.542   0.851644    0.441706   
  9.668   0.141    0.296   0.121   -0.867115   -0.998542  -3.087   6.219   4.562   0.847945    0.445307   
  9.672   0.141    0.296   0.12    -0.867912   -1.001532  -3.099   6.293   4.672   0.864279    0.456665   
  9.677   0.142    0.292   0.117   -0.870682   -0.99092   -3.13    6.339   4.688   0.854014    0.441162   
  9.682   0.143    0.29    0.116   -0.87267    -0.984135  -3.111   6.326   4.682   0.846582    0.418981   
  9.686   0.142    0.29    0.116   -0.87422    -0.978437  -3.117   6.242   4.611   0.844532    0.439273   
  9.691   0.117    0.259   0.096   -0.765353   -0.879788  -1.863   4.767   4.349   0.56622     0.211146   
  9.696   0.117    0.26    0.097   -0.760172   -0.871344  -1.918   4.856   4.367   0.553896    0.195702   
  9.7     0.117    0.26    0.097   -0.758701   -0.868376  -1.917   4.898   4.422   0.559984    0.20209    
  9.705   0.116    0.262   0.098   -0.760199   -0.887418  -1.926   4.899   4.369   0.540155    0.183442   
  9.71    0.117    0.262   0.096   -0.764179   -0.904902  -1.925   4.895   4.36    0.539814    0.184572   
  9.715   0.117    0.262   0.096   -0.765147   -0.910537  -1.927   4.937   4.453   0.547319    0.177236   
  9.719   0.117    0.262   0.096   -0.764439   -0.916176  -1.919   4.933   4.438   0.548058    0.175487   
  9.724   0.117    0.261   0.098   -0.761066   -0.910989  -1.916   4.966   4.502   0.55424     0.168885   
  9.729   0.117    0.261   0.097   -0.760916   -0.902625  -1.904   4.961   4.506   0.552182    0.159004   
  9.734   0.117    0.261   0.096   -0.761244   -0.899213  -1.907   4.994   4.578   0.556665    0.154444   
  9.739   0.117    0.26    0.097   -0.758967   -0.887672  -1.897   4.936   4.445   0.535127    0.143046   
  9.743   0.117    0.262   0.098   -0.757898   -0.863713  -1.809   5.216   4.669   0.497588    0.168447   
  9.748   0.109    0.25    0.091   -0.730973   -0.859347  -1.847   5.226   4.625   0.49845     0.164501   
  9.753   0.109    0.25    0.092   -0.73032    -0.860539  -1.852   5.265   4.707   0.504581    0.156805   
  9.757   0.111    0.25    0.088   -0.746101   -0.87867   -1.946   5.441   4.822   0.510228    0.151628   
  9.762   0.111    0.249   0.088   -0.748682   -0.879721  -1.96    5.398   4.789   0.509643    0.166562   
  9.767   0.111    0.25    0.088   -0.748663   -0.880279  -1.961   5.405   4.794   0.50568     0.155455   
  9.771   0.11     0.249   0.086   -0.749876   -0.879179  -1.968   5.417   4.812   0.506725    0.157541   
  9.776   0.111    0.249   0.087   -0.748216   -0.871807  -1.975   5.417   4.805   0.507383    0.16604    
  9.78    0.11     0.249   0.087   -0.749406   -0.880483  -1.972   5.445   4.891   0.517533    0.163707   
  9.785   0.111    0.25    0.088   -0.749501   -0.892027  -1.997   5.457   4.893   0.516366    0.178459   
  9.789   0.111    0.25    0.088   -0.749172   -0.888267  -1.993   5.449   4.87    0.508377    0.162611   
  9.794   0.11     0.25    0.091   -0.747473   -0.865291  -1.946   5.392   4.673   0.510914    0.187308   
  9.799   0.11     0.25    0.089   -0.752195   -0.872271  -1.899   5.35    4.754   0.531011    0.198997   
  9.803   0.111    0.248   0.087   -0.75316    -0.879985  -1.959   5.441   4.795   0.517939    0.177145   
  9.808   0.111    0.248   0.089   -0.750125   -0.869637  -1.96    5.442   4.797   0.517883    0.176684   
  9.812   0.111    0.248   0.089   -0.749638   -0.866708  -1.962   5.455   4.827   0.523843    0.183147   
  9.817   0.112    0.248   0.089   -0.749068   -0.888152  -1.963   5.453   4.833   0.523218    0.181352   
  9.822   0.11     0.24    0.088   -0.766365   -0.925404  -2.203   4.864   4.372   0.605732    0.134457   
  9.826   0.11     0.241   0.089   -0.755704   -0.895408  -2.074   5.623   4.897   0.561759    0.193744   
  9.831   0.11     0.24    0.09    -0.75307    -0.885271  -2.055   5.502   4.671   0.542586    0.199497   
  9.836   0.11     0.239   0.089   -0.754163   -0.871437  -2.13    5.613   4.687   0.518757    0.168918   
  9.84    0.111    0.238   0.088   -0.757029   -0.868475  -2.178   5.716   4.778   0.521291    0.163762   
  9.845   0.11     0.238   0.089   -0.756081   -0.859493  -2.177   5.742   4.821   0.522746    0.150621   
  9.85    0.111    0.237   0.089   -0.756792   -0.85595   -2.206   5.752   4.829   0.523072    0.172437   
  9.855   0.112    0.237   0.084   -0.737858   -0.831309  -2.138   5.878   4.841   0.554193    0.238095   
  9.859   0.112    0.237   0.084   -0.737543   -0.829473  -2.125   5.817   4.735   0.547402    0.246422   
  9.864   0.11     0.231   0.085   -0.757174   -0.874195  -2.133   5.782   4.709   0.548917    0.243222   
  9.869   0.111    0.235   0.084   -0.741729   -0.829768  -2.127   5.753   4.661   0.552915    0.241523   
  9.873   0.111    0.234   0.084   -0.74243    -0.839643  -2.13    5.796   4.723   0.558375    0.233667   
  9.878   0.112    0.234   0.084   -0.74416    -0.855954  -2.107   5.874   4.701   0.56278     0.249554   
  9.882   0.111    0.235   0.085   -0.745716   -0.854446  -2.106   5.903   4.629   0.556078    0.239753   
  9.887   0.109    0.231   0.083   -0.760829   -0.901254  -2.34    5.433   4.211   0.638009    0.223545   
  9.892   0.11     0.231   0.083   -0.761879   -0.908378  -2.319   5.407   4.142   0.638138    0.223091   
  9.896   0.109    0.231   0.082   -0.76225    -0.903156  -2.315   5.4     4.098   0.640549    0.242369   
  9.901   0.11     0.23    0.082   -0.761723   -0.908887  -2.336   5.389   4.151   0.636092    0.236013   
  9.905   0.109    0.231   0.082   -0.763755   -0.923828  -2.345   5.363   4.078   0.62379     0.224046   
  9.91    0.11     0.231   0.08    -0.769944   -0.961735  -2.331   5.43    4.139   0.631095    0.199377   
  9.914   0.11     0.231   0.08    -0.77077    -0.946854  -2.355   5.44    4.253   0.634813    0.211614   
  9.919   0.109    0.232   0.08    -0.770115   -0.938824  -2.387   5.464   4.337   0.631424    0.21337    
  9.923   0.109    0.233   0.076   -0.783782   -1.009079  -2.387   5.458   4.328   0.626329    0.200996   
  9.927   0.108    0.234   0.078   -0.774529   -0.989856  -2.243   5.235   4.129   0.635355    0.214407   
  9.932   0.108    0.234   0.077   -0.774794   -0.999528  -2.228   5.196   4.037   0.638604    0.237413   
  9.936   0.108    0.237   0.076   -0.757433   -1.015182  -2.165   5.117   4.082   0.671889    0.280008   
  9.941   0.109    0.236   0.075   -0.756864   -1.006897  -2.167   5.142   4.124   0.672211    0.267258   
  9.945   0.111    0.241   0.076   -0.740611   -0.95198   -2.221   5.0     3.994   0.696896    0.263956   
  9.95    0.11     0.241   0.076   -0.741273   -0.944901  -2.213   4.999   3.976   0.698032    0.26312    
  9.954   0.11     0.241   0.075   -0.742017   -0.944662  -2.241   5.082   4.051   0.686177    0.217914   
  9.959   0.11     0.242   0.075   -0.743847   -0.964597  -2.245   5.081   4.031   0.680498    0.210538   
  9.964   0.11     0.242   0.077   -0.740857   -0.943123  -2.215   4.995   3.866   0.675057    0.225941   
  9.968   0.11     0.242   0.077   -0.741189   -0.955601  -2.207   4.999   3.857   0.676264    0.222755   
  9.973   0.11     0.242   0.077   -0.741498   -0.945421  -2.217   4.996   3.882   0.674025    0.219887   
  9.977   0.109    0.243   0.076   -0.740254   -0.926026  -2.24    5.026   3.929   0.673007    0.233136   
  9.982   0.116    0.239   0.069   -0.7929     -1.015922  -2.098   4.741   3.748   0.678152    0.268852   
  9.986   0.114    0.242   0.073   -0.778103   -1.005304  -2.212   4.944   3.856   0.659718    0.235206   
  9.991   0.114    0.243   0.073   -0.781412   -1.016802  -2.188   4.887   3.73    0.650798    0.22874    
  9.996   0.112    0.245   0.077   -0.766847   -0.996292  -2.096   4.712   3.618   0.659741    0.254222   
  10.0    0.112    0.244   0.077   -0.766137   -0.991723  -2.097   4.746   3.689   0.671275    0.263526   
  10.005  0.112    0.244   0.077   -0.766161   -0.988251  -2.102   4.768   3.721   0.672768    0.25884    
  10.01   0.112    0.244   0.077   -0.766205   -0.998177  -2.094   4.767   3.709   0.673001    0.253534   
  10.014  0.112    0.244   0.077   -0.766877   -1.000142  -2.079   4.739   3.671   0.669813    0.242762   
  10.019  0.11     0.244   0.079   -0.761837   -1.000667  -1.832   4.947   3.877   0.610713    0.291928   
  10.024  0.109    0.245   0.083   -0.757489   -0.94878   -1.829   4.899   3.822   0.606359    0.302665   
  10.029  0.109    0.244   0.084   -0.751428   -0.91882   -1.806   4.78    3.62    0.585909    0.30012    
  10.033  0.109    0.243   0.084   -0.748206   -0.900163  -1.823   4.805   3.621   0.577211    0.281467   
  10.038  0.109    0.243   0.085   -0.742882   -0.866612  -1.873   4.935   3.845   0.590195    0.292617   
  10.043  0.109    0.243   0.085   -0.740833   -0.855995  -1.863   4.921   3.806   0.590054    0.294174   
  10.047  0.108    0.244   0.083   -0.739665   -0.857197  -1.888   4.973   3.841   0.587527    0.283559   
  10.052  0.108    0.243   0.086   -0.732906   -0.83262   -1.892   4.985   3.874   0.601041    0.320124   
  10.057  0.108    0.244   0.086   -0.734245   -0.846985  -1.875   4.979   3.878   0.607317    0.321017   
  10.062  0.107    0.246   0.087   -0.729937   -0.848585  -1.839   4.942   3.861   0.611973    0.309499   
  10.066  0.107    0.246   0.087   -0.730961   -0.850729  -1.847   4.976   3.915   0.616168    0.307199   
  10.071  0.108    0.25    0.088   -0.713221   -0.807664  -1.938   4.677   3.708   0.654094    0.276656   
  10.076  0.108    0.252   0.091   -0.721602   -0.790471  -1.609   4.261   3.755   0.532082    0.184406   
  10.08   0.11     0.256   0.092   -0.712173   -0.760553  -1.411   4.733   4.141   0.448476    0.20876    
  10.085  0.11     0.256   0.091   -0.713663   -0.755874  -1.426   4.807   4.259   0.454599    0.183733   
  10.09   0.109    0.256   0.092   -0.708885   -0.752425  -1.414   4.787   4.256   0.458078    0.19       
  10.095  0.109    0.256   0.093   -0.707468   -0.753404  -1.439   4.773   4.275   0.453521    0.21355    
  10.099  0.081    0.252   0.098   -0.506735   -0.457939  -1.046   4.199   3.946   0.358836    0.162878   
  10.104  0.081    0.252   0.101   -0.50419    -0.462556  -1.066   4.182   3.957   0.35337     0.177751   
  10.109  0.114    0.248   0.083   -0.756519   -0.826294  -0.435   3.208   3.282   0.159048    0.116035   
  10.113  0.115    0.248   0.079   -0.744294   -0.813696  -0.432   3.251   3.294   0.168659    0.123586   
  10.118  0.116    0.248   0.076   -0.749789   -0.836951  -0.487   3.34    3.453   0.183871    0.103624   
  10.123  0.116    0.248   0.075   -0.75435    -0.85158   -0.589   3.547   3.804   0.248296    0.098273   
  10.127  0.117    0.248   0.077   -0.75199    -0.857048  -0.57    3.537   3.771   0.238545    0.068399   
  10.132  0.117    0.249   0.077   -0.732222   -0.829039  -0.566   3.545   3.721   0.235967    0.110282   
  10.137  0.118    0.249   0.076   -0.735075   -0.839172  -0.535   3.526   3.67    0.236864    0.102183   
  10.141  0.116    0.251   0.078   -0.726385   -0.841572  -0.696   3.694   3.894   0.232792    0.089426   
  10.146  0.116    0.251   0.079   -0.725548   -0.844183  -0.706   3.715   3.893   0.231363    0.084075   
  10.151  0.117    0.25    0.077   -0.722802   -0.865584  -0.754   3.705   3.981   0.222897    0.077977   
  10.155  0.118    0.251   0.074   -0.72338    -0.879837  -0.802   3.629   4.083   0.212815    0.04492    
  10.16   0.119    0.249   0.072   -0.730688   -0.875542  -0.895   3.787   4.183   0.217123    0.0235     
  10.165  0.119    0.248   0.073   -0.725714   -0.844644  -0.898   3.802   4.231   0.231205    0.03033    
  10.169  0.123    0.255   0.079   -0.731464   -0.832341  -0.403   3.974   4.449   0.025895    -0.025247  
  10.174  0.122    0.255   0.079   -0.728219   -0.820413  -0.392   3.962   4.425   0.019111    -0.032542  
  10.178  0.122    0.255   0.082   -0.725146   -0.840028  -0.367   3.909   4.39    0.016931    -0.018656  
  10.183  0.123    0.255   0.083   -0.726463   -0.867318  -0.331   3.859   4.29    0.004384    -0.021566  
  10.188  0.126    0.253   0.079   -0.743511   -0.891153  -0.312   3.821   4.151   -0.017024   -0.020752  
  10.192  0.126    0.253   0.078   -0.746997   -0.902251  -0.285   3.775   4.049   -0.033273   -0.017627  
  10.197  0.126    0.254   0.078   -0.747004   -0.905279  -0.236   3.667   4.026   -0.024514   0.016299   
  10.201  0.126    0.253   0.078   -0.746069   -0.902239  -0.266   3.686   4.097   -0.014931   0.030261   
  10.206  0.126    0.254   0.078   -0.748816   -0.912957  -0.235   3.641   3.989   -0.035717   0.029139   
  10.211  0.128    0.26    0.078   -0.722057   -0.821942  -0.221   3.758   4.065   -0.032712   0.038316   
  10.215  0.126    0.258   0.084   -0.757567   -0.879849  -0.236   3.641   4.058   -0.059128   0.009113   
  10.22   0.126    0.259   0.083   -0.757902   -0.867613  -0.226   3.637   4.035   -0.057767   0.009793   
  10.225  0.125    0.259   0.084   -0.757514   -0.856797  -0.218   3.632   4.019   -0.0578     0.008303   
  10.229  0.125    0.258   0.084   -0.752379   -0.831509  -0.182   3.613   3.897   -0.08011    -0.004768  
  10.234  0.128    0.256   0.079   -0.777039   -0.860721  -0.145   3.556   3.894   -0.083296   -0.001231  
  10.239  0.133    0.27    0.077   -0.692197   -0.632349  -0.235   2.985   3.594   -0.162705   -0.057284  
  10.243  0.133    0.27    0.076   -0.693173   -0.626979  -0.235   3.006   3.667   -0.150996   -0.082141  
  10.248  0.133    0.271   0.077   -0.689282   -0.625301  -0.133   2.82    3.598   -0.157817   -0.043091  
  10.252  0.131    0.274   0.079   -0.688214   -0.664093  -0.108   2.791   3.505   -0.18155    -0.043828  
  10.257  0.132    0.274   0.076   -0.692391   -0.690317  -0.154   2.81    3.602   -0.189992   -0.045442  
  10.261  0.114    0.281   0.092   -0.567303   -0.498405  0.222    2.472   3.199   -0.426584   -0.081062  
  10.266  0.113    0.281   0.093   -0.56177    -0.484943  0.304    2.454   2.918   -0.522242   -0.098571  
  10.27   0.113    0.281   0.094   -0.561641   -0.476235  0.358    2.415   2.829   -0.518541   -0.104783  
  10.275  0.112    0.281   0.095   -0.562943   -0.476282  0.376    2.411   2.783   -0.504269   -0.092578  
  10.28   0.112    0.282   0.096   -0.562679   -0.474932  0.39     2.413   2.799   -0.511569   -0.1193    
  10.284  0.11     0.283   0.099   -0.562739   -0.454249  0.44     2.385   2.704   -0.514258   -0.12891   
  10.289  0.097    0.291   0.112   -0.481071   -0.373818  0.19     2.557   2.973   -0.338042   -0.095011  
  10.293  0.098    0.289   0.112   -0.481255   -0.362242  0.256    2.466   2.888   -0.330339   -0.063677  
  10.298  0.097    0.29    0.113   -0.476817   -0.363899  0.122    2.665   3.122   -0.268394   -0.102597  
  10.303  0.097    0.29    0.115   -0.475416   -0.368688  0.107    2.665   3.104   -0.267909   -0.078052  
  10.307  0.091    0.295   0.121   -0.444011   -0.347765  0.023    2.742   3.178   -0.232276   -0.05154   
  10.312  0.09     0.296   0.125   -0.435561   -0.332638  0.125    2.681   2.848   -0.30054    -0.082159  
  10.317  0.09     0.295   0.124   -0.437113   -0.329365  0.161    2.661   2.774   -0.297259   -0.086975  
  10.322  0.089    0.297   0.126   -0.432581   -0.335494  0.079    2.781   2.851   -0.268964   -0.104685  
  10.326  0.087    0.299   0.129   -0.41851    -0.327858  -0.144   3.05    3.13    -0.162217   -0.099314  
  10.331  0.087    0.299   0.129   -0.420248   -0.333264  -0.121   3.036   3.059   -0.180298   -0.112744  
  10.336  0.087    0.299   0.131   -0.420906   -0.339655  -0.101   3.027   3.004   -0.176676   -0.110742  
  10.341  0.072    0.307   0.14    -0.319773   -0.236616  -0.108   3.063   2.943   -0.135556   -0.090759  
  10.345  0.073    0.31    0.142   -0.317383   -0.227487  -0.073   3.155   2.97    -0.137155   -0.074711  
  10.35   0.072    0.31    0.143   -0.314839   -0.225825  -0.104   3.184   3.12    -0.103871   -0.065255  
  10.355  0.072    0.311   0.141   -0.320432   -0.242259  -0.092   3.267   2.926   -0.178342   -0.149419  
  10.36   0.072    0.311   0.143   -0.318536   -0.244089  -0.102   3.268   3.058   -0.149684   -0.143113  
  10.364  0.072    0.313   0.144   -0.317265   -0.253399  -0.01    3.159   2.945   -0.189916   -0.151193  
  10.369  0.072    0.313   0.144   -0.316945   -0.256038  -0.011   3.156   2.929   -0.191061   -0.145979  
  10.374  0.066    0.319   0.152   -0.292785   -0.251677  0.05     3.065   2.882   -0.20563    -0.134064  
  10.378  0.086    0.333   0.16    -0.384316   -0.330555  -0.903   4.176   3.356   0.337786    0.267287   
  10.383  0.087    0.334   0.157   -0.389103   -0.329126  -0.907   4.188   3.361   0.334808    0.244514   
  10.388  0.082    0.338   0.164   -0.377881   -0.330864  -0.701   3.78    3.128   0.312281    0.277932   
  10.392  0.082    0.338   0.164   -0.37707    -0.33333   -0.671   3.77    3.06    0.316021    0.279544   
  10.397  0.08     0.341   0.166   -0.368445   -0.328928  -0.692   3.826   3.157   0.32564     0.250008   
  10.402  0.079    0.344   0.166   -0.369464   -0.366147  -0.672   3.867   3.002   0.315304    0.203417   
  10.406  0.079    0.344   0.166   -0.369324   -0.364219  -0.688   3.854   2.999   0.306684    0.217349   
  10.411  0.08     0.343   0.165   -0.370173   -0.360584  -0.807   4.067   3.123   0.308629    0.182248   
  10.416  0.082    0.341   0.162   -0.37429    -0.365549  -0.801   4.17    3.05    0.324225    0.174786   
  10.42   0.081    0.342   0.164   -0.375827   -0.358881  -0.843   4.176   3.143   0.316954    0.175938   
  10.425  0.08     0.343   0.166   -0.371616   -0.356379  -0.679   3.892   3.018   0.324622    0.233533   
  10.429  0.082    0.342   0.162   -0.362475   -0.349212  -0.632   3.931   2.875   0.329096    0.24849    
  10.434  0.066    0.355   0.177   -0.283039   -0.273165  0.631    2.146   1.362   -0.275711   0.076359   
  10.438  0.067    0.355   0.176   -0.281963   -0.279146  0.66     2.133   1.296   -0.267224   0.069778   
  10.443  0.067    0.356   0.173   -0.286582   -0.291939  0.829    1.831   1.309   -0.285817   0.246085   
  10.448  0.067    0.355   0.176   -0.280506   -0.278331  0.832    1.842   1.231   -0.312803   0.240996   
  10.452  0.066    0.356   0.176   -0.280197   -0.279956  0.934    1.693   1.178   -0.366283   0.303484   
  10.457  0.066    0.357   0.178   -0.279549   -0.28466   0.946    1.66    1.191   -0.359174   0.344336   
  10.461  0.065    0.357   0.179   -0.28098    -0.283099  0.95     1.66    1.181   -0.354875   0.353621   
  10.466  0.065    0.357   0.18    -0.282835   -0.278041  0.939    1.682   1.217   -0.339455   0.394718   
  10.471  0.065    0.357   0.179   -0.281216   -0.280681  0.951    1.676   1.177   -0.337216   0.423084   
  10.475  0.065    0.357   0.18    -0.282333   -0.276236  0.988    1.687   1.119   -0.296226   0.492657   
  10.48   0.065    0.357   0.178   -0.285611   -0.277059  0.997    1.682   1.061   -0.31442    0.524248   
  10.485  0.064    0.356   0.179   -0.290055   -0.278122  0.962    1.718   1.079   -0.316258   0.461799   
  10.489  0.064    0.358   0.18    -0.291011   -0.297796  1.001    1.623   1.141   -0.310378   0.559416   
  10.494  0.063    0.359   0.181   -0.289206   -0.292869  1.013    1.616   1.127   -0.304757   0.511191   
  10.499  0.065    0.362   0.18    -0.289117   -0.284773  1.098    1.869   1.345   -0.240474   0.543021   
  10.504  0.063    0.365   0.183   -0.287036   -0.291049  1.13     1.846   1.288   -0.234656   0.56599    
  10.508  0.064    0.364   0.183   -0.287119   -0.289027  1.155    1.813   1.241   -0.258581   0.590228   
  10.513  0.042    0.357   0.176   -0.192351   -0.21787   1.391    1.895   1.179   -0.449992   0.492376   
  10.518  0.042    0.358   0.175   -0.190829   -0.217073  1.416    1.992   1.259   -0.44195    0.484607   
  10.522  0.043    0.358   0.174   -0.18958    -0.219754  1.404    1.999   1.28    -0.43427    0.516164   
  10.527  0.043    0.357   0.175   -0.188747   -0.222655  1.414    1.957   1.35    -0.405062   0.505803   
  10.532  0.042    0.358   0.177   -0.191928   -0.217329  1.381    1.974   1.428   -0.417293   0.488574   
  10.536  0.04     0.354   0.176   -0.192906   -0.225191  1.473    2.193   1.567   -0.394382   0.496291   
  10.541  0.041    0.355   0.171   -0.185208   -0.224904  1.485    2.145   1.623   -0.360747   0.541527   
  10.546  0.041    0.355   0.173   -0.184827   -0.230293  1.479    2.144   1.614   -0.362485   0.573454   
  10.551  0.04     0.356   0.174   -0.186527   -0.220642  1.442    2.165   1.662   -0.378047   0.597625   
  10.556  0.04     0.357   0.174   -0.191658   -0.232994  1.435    2.145   1.712   -0.374158   0.598989   
  10.56   0.041    0.357   0.175   -0.18984    -0.242221  1.469    2.124   1.608   -0.377005   0.654165   
  10.565  0.044    0.364   0.176   -0.178828   -0.202251  1.468    2.202   1.639   -0.357084   0.647214   
  10.57   0.035    0.38    0.188   -0.166147   -0.248039  1.312    2.463   1.704   -0.294132   0.502915   
  10.575  0.048    0.381   0.19    -0.230096   -0.315373  1.215    2.442   1.713   -0.201814   0.550164   
  10.58   0.05     0.38    0.188   -0.230133   -0.311922  1.057    2.518   1.889   -0.236773   0.370406   
  10.584  0.047    0.385   0.192   -0.227536   -0.329856  1.143    2.353   1.806   -0.264305   0.477116   
  10.589  0.045    0.388   0.195   -0.22235    -0.333802  1.22     2.243   1.733   -0.306696   0.533223   
  10.594  0.045    0.388   0.196   -0.220903   -0.331734  1.217    2.248   1.697   -0.324008   0.552254   
  10.599  0.043    0.393   0.2     -0.220069   -0.344709  1.206    2.248   1.73    -0.330087   0.547849   
  10.604  0.043    0.393   0.2     -0.220038   -0.343343  1.238    2.242   1.662   -0.29069    0.653802   
  10.608  0.04     0.395   0.205   -0.224774   -0.315244  1.227    2.251   1.66    -0.302456   0.662887   
  10.613  0.04     0.396   0.205   -0.228127   -0.32643   1.267    2.225   1.595   -0.281638   0.701616   
  10.618  0.039    0.399   0.204   -0.226773   -0.334541  1.281    2.221   1.625   -0.264555   0.730457   
  10.623  0.04     0.399   0.203   -0.225078   -0.337972  1.304    2.234   1.64    -0.224908   0.638171   
  10.627  0.049    0.401   0.205   -0.26389    -0.370126  0.884    2.21    1.873   0.11989     0.823636   
  10.632  0.049    0.401   0.205   -0.265031   -0.374551  0.873    2.216   1.938   0.140293    0.828103   
  10.637  0.05     0.404   0.207   -0.258123   -0.36049   0.889    2.247   1.93    0.132526    0.863161   
  10.642  0.051    0.403   0.205   -0.255594   -0.369287  0.907    2.24    1.956   0.163402    0.873194   
  10.647  0.052    0.403   0.207   -0.251639   -0.368802  0.936    2.241   1.899   0.177484    0.901566   
  10.652  0.052    0.401   0.206   -0.248905   -0.355472  0.936    2.222   1.942   0.188976    0.925653   
  10.656  0.053    0.401   0.204   -0.245293   -0.354162  0.954    2.231   1.918   0.201742    0.951349   
  10.661  0.052    0.402   0.206   -0.243196   -0.346141  0.941    2.246   1.959   0.208354    0.937783   
  10.666  0.059    0.408   0.211   -0.27001    -0.365409  0.223    2.601   2.284   0.706732    1.182319   
  10.671  0.06     0.407   0.213   -0.268716   -0.37809   0.198    2.579   2.352   0.696181    1.224232   
  10.676  0.059    0.406   0.216   -0.27708    -0.387592  0.146    2.507   2.404   0.71851     1.124274   
  10.681  0.061    0.406   0.213   -0.271993   -0.387999  0.182    2.543   2.38    0.729166    1.162318   
  10.686  0.075    0.42    0.222   -0.321816   -0.412002  0.047    2.663   2.44    0.809743    1.192844   
  10.691  0.074    0.421   0.222   -0.322599   -0.414361  0.029    2.66    2.418   0.794111    1.206097   
  10.696  0.075    0.421   0.226   -0.319947   -0.41831   0.018    2.752   2.433   0.802311    1.117729   
  10.701  0.075    0.421   0.227   -0.319772   -0.422628  0.013    2.758   2.445   0.80172     1.111259   
  10.706  0.075    0.421   0.228   -0.318765   -0.422303  0.014    2.692   2.422   0.793394    1.17764    
  10.711  0.076    0.421   0.23    -0.318346   -0.430925  0.022    2.691   2.398   0.793388    1.167534   
  10.716  0.075    0.42    0.233   -0.32572    -0.436595  0.015    2.608   2.336   0.787386    1.130883   
  10.721  0.061    0.406   0.222   -0.279248   -0.416251  0.904    2.282   2.083   0.165454    0.83781    
  10.726  0.061    0.406   0.223   -0.279614   -0.414748  0.918    2.27    2.083   0.175551    0.842636   
  10.731  0.061    0.405   0.223   -0.277609   -0.408109  0.905    2.279   2.089   0.169604    0.85661    
  10.736  0.062    0.405   0.219   -0.275728   -0.406424  0.909    2.311   2.121   0.189508    0.81088    
  10.742  0.062    0.405   0.22    -0.275943   -0.410926  0.928    2.26    1.938   0.124258    0.878454   
  10.747  0.06     0.406   0.222   -0.2776     -0.394627  0.909    2.274   1.985   0.126613    0.888652   
  10.752  0.06     0.407   0.221   -0.279627   -0.400821  0.911    2.269   2.023   0.139828    0.887605   
  10.757  0.061    0.405   0.22    -0.281691   -0.39958   0.937    2.222   2.019   0.13617     0.905212   
  10.763  0.061    0.405   0.22    -0.282026   -0.398216  1.062    2.039   1.921   0.103086    0.977613   
  10.768  0.061    0.406   0.221   -0.284595   -0.409859  1.061    2.052   1.987   0.136837    0.93522    
  10.773  0.062    0.41    0.22    -0.28332    -0.404128  0.945    1.514   1.494   0.048524    0.937942   
  10.778  0.065    0.408   0.217   -0.290936   -0.407017  0.931    1.553   1.51    0.072839    0.87481    
  10.784  0.064    0.409   0.216   -0.294001   -0.416499  0.958    1.504   1.662   0.155508    0.884474   
  10.789  0.065    0.409   0.216   -0.295345   -0.424186  0.967    1.492   1.605   0.130184    0.891848   
  10.794  0.065    0.408   0.216   -0.294978   -0.427846  0.973    1.5     1.601   0.139295    0.908325   
  10.799  0.065    0.409   0.215   -0.297486   -0.436689  0.965    1.519   1.686   0.183663    0.882919   
  10.805  0.064    0.407   0.219   -0.306964   -0.44703   0.904    1.494   1.442   0.033192    0.75746    
  10.81   0.064    0.407   0.218   -0.30756    -0.446375  0.877    1.52    1.552   0.068142    0.750966   
  10.815  0.065    0.404   0.215   -0.310443   -0.441444  0.902    1.471   1.58    0.081511    0.781004   
  10.82   0.067    0.402   0.213   -0.313311   -0.438281  0.911    1.492   1.598   0.083884    0.786698   
  10.826  0.067    0.403   0.21    -0.319034   -0.445558  0.883    1.537   1.744   0.147292    0.74183    
  10.831  0.066    0.402   0.213   -0.31507    -0.428073  0.878    1.535   1.709   0.119547    0.739652   
  10.837  0.066    0.402   0.213   -0.312844   -0.421762  0.878    1.534   1.646   0.088866    0.735722   
  10.842  0.065    0.405   0.214   -0.32013    -0.451556  0.882    1.523   1.732   0.133467    0.744642   
  10.848  0.067    0.403   0.212   -0.328739   -0.458591  0.736    1.728   1.906   0.218458    0.704549   
  10.853  0.067    0.402   0.214   -0.325991   -0.453676  0.757    1.702   1.776   0.176016    0.670982   
  10.858  0.067    0.403   0.213   -0.326832   -0.46202   0.796    1.702   1.813   0.237893    0.728333   
  10.864  0.067    0.403   0.213   -0.326882   -0.461864  0.799    1.712   1.831   0.249647    0.685277   
  10.869  0.067    0.403   0.215   -0.32414    -0.458679  0.877    1.556   1.696   0.190575    0.78229    
  10.875  0.068    0.402   0.215   -0.325412   -0.465087  0.905    1.492   1.589   0.182638    0.773977   
  10.88   0.068    0.402   0.215   -0.325199   -0.463199  0.862    1.534   1.69    0.190279    0.807669   
  10.886  0.067    0.403   0.216   -0.328551   -0.476906  0.866    1.512   1.744   0.212095    0.86836    
  10.891  0.066    0.406   0.217   -0.325293   -0.473312  0.828    1.588   1.753   0.219134    0.828813   
  10.897  0.066    0.406   0.217   -0.325746   -0.469033  0.982    1.93    2.012   0.11821     0.780379   
  10.902  0.064    0.405   0.221   -0.336029   -0.473886  0.956    2.01    2.124   0.137744    0.810375   
  10.907  0.064    0.404   0.223   -0.335053   -0.477692  0.943    2.008   2.131   0.126071    0.868907   
  10.913  0.065    0.406   0.222   -0.331766   -0.472649  1.052    2.268   2.261   0.137993    0.90157    
  10.918  0.066    0.406   0.223   -0.331546   -0.476548  1.014    2.299   2.351   0.137277    0.932284   
  10.923  0.066    0.406   0.224   -0.331387   -0.480753  1.025    2.258   2.407   0.129266    0.992417   
  10.929  0.067    0.406   0.222   -0.32457    -0.475224  1.035    2.284   2.451   0.154891    1.002472   
  10.934  0.067    0.404   0.222   -0.320834   -0.460078  1.026    2.321   2.729   0.253346    0.958614   
  10.939  0.068    0.404   0.223   -0.320193   -0.464639  0.983    2.354   2.834   0.248716    0.990052   
  10.945  0.068    0.404   0.222   -0.319252   -0.470382  1.054    2.342   2.697   0.266311    1.019794   
  10.95   0.069    0.403   0.219   -0.321033   -0.486029  1.089    2.34    2.647   0.281913    1.029686   
  10.956  0.069    0.404   0.219   -0.322181   -0.4911    1.102    2.329   2.562   0.269379    1.015709   
  10.961  0.07     0.403   0.219   -0.322562   -0.487416  1.181    2.243   2.599   0.301597    1.066978   
  10.966  0.069    0.403   0.221   -0.320563   -0.478063  1.173    2.284   2.675   0.332979    1.037858   
  10.972  0.069    0.404   0.219   -0.322682   -0.481559  1.16     2.338   2.735   0.36315     0.975656   
  10.977  0.068    0.405   0.22    -0.324958   -0.491481  1.169    2.325   2.766   0.373688    0.984441   
  10.982  0.068    0.405   0.221   -0.327683   -0.491661  1.094    2.189   2.782   0.328099    0.906638   
  10.988  0.064    0.408   0.224   -0.308288   -0.471827  1.324    1.819   2.513   0.18048     0.947957   
  10.993  0.063    0.409   0.226   -0.307659   -0.477747  1.334    1.783   2.571   0.182752    0.990829   
  10.998  0.062    0.41    0.228   -0.304914   -0.476753  1.328    1.798   2.619   0.203722    0.979093   
  11.004  0.069    0.425   0.23    -0.30733    -0.445435  1.189    1.562   2.476   0.314356    0.985483   
  11.009  0.069    0.425   0.228   -0.309654   -0.449429  1.181    1.595   2.572   0.361917    0.958914   
  11.015  0.07     0.422   0.226   -0.307675   -0.433413  1.172    1.599   2.503   0.325703    0.964684   
  11.02   0.07     0.422   0.225   -0.309838   -0.437441  1.182    1.577   2.445   0.299668    0.975289   
  11.025  0.07     0.422   0.224   -0.3096     -0.437963  1.058    1.232   2.201   0.365745    0.979605   
  11.031  0.07     0.424   0.225   -0.310573   -0.445656  1.087    1.179   2.198   0.366583    1.003124   
  11.036  0.07     0.425   0.224   -0.314065   -0.454558  1.099    1.144   2.067   0.272055    1.045898   
  11.041  0.069    0.426   0.225   -0.310605   -0.451813  1.07     1.194   2.05    0.264347    1.029219   
  11.047  0.071    0.427   0.222   -0.302014   -0.453328  1.038    1.186   2.105   0.244983    1.034302   
  11.052  0.071    0.426   0.224   -0.300268   -0.452187  1.038    1.19    2.11    0.252254    1.023016   
  11.058  0.08     0.432   0.229   -0.333252   -0.476878  1.979    1.851   1.815   -0.671115   0.739597   
  11.063  0.084    0.434   0.232   -0.348157   -0.498787  1.974    1.93    1.899   -0.697574   0.760185   
  11.069  0.085    0.439   0.236   -0.350231   -0.476423  1.722    1.594   1.708   -0.880391   0.727421   
  11.074  0.084    0.439   0.237   -0.349394   -0.476331  1.726    1.619   1.66    -0.905577   0.796478   
  11.08   0.084    0.441   0.238   -0.349139   -0.481432  1.734    1.544   1.772   -0.882875   0.77435    
  11.086  0.084    0.441   0.238   -0.349352   -0.48255   1.743    1.535   1.766   -0.883086   0.742247   
  11.091  0.1      0.429   0.223   -0.417954   -0.555333  1.448    1.546   2.127   -0.49722    0.68815    
  11.097  0.101    0.43    0.218   -0.410495   -0.549416  1.456    1.536   2.121   -0.502385   0.658248   
  11.102  0.101    0.43    0.218   -0.412024   -0.555372  1.453    1.525   2.157   -0.485877   0.657656   
  11.108  0.101    0.43    0.219   -0.411622   -0.556358  1.449    1.555   2.107   -0.506116   0.655955   
  11.113  0.102    0.43    0.221   -0.411127   -0.561362  1.434    1.57    2.096   -0.51307    0.714257   
  11.119  0.102    0.43    0.222   -0.406166   -0.557033  1.403    1.572   2.063   -0.616514   0.67496    
  11.124  0.101    0.431   0.222   -0.403033   -0.550646  1.456    1.529   2.057   -0.695148   0.758967   
  11.13   0.1      0.432   0.219   -0.405048   -0.550435  1.474    1.461   2.157   -0.639631   0.659891   
  11.135  0.107    0.445   0.225   -0.404957   -0.522247  1.461    1.442   2.142   -0.643829   0.667747   
  11.141  0.095    0.432   0.216   -0.366038   -0.49837   1.386    1.274   2.234   -0.543175   0.724296   
  11.147  0.095    0.432   0.215   -0.366114   -0.498794  1.392    1.27    2.23    -0.552914   0.726472   
  11.152  0.091    0.435   0.219   -0.348341   -0.475523  1.742    1.379   1.779   -1.071811   0.768307   
  11.158  0.091    0.434   0.22    -0.346846   -0.473747  1.556    1.452   1.854   -0.853934   0.667009   
  11.163  0.089    0.436   0.223   -0.342397   -0.4735    1.524    1.476   1.857   -0.823676   0.661843   
  11.169  0.091    0.438   0.217   -0.330082   -0.469774  1.546    1.47    1.858   -0.756255   0.713459   
  11.175  0.09     0.436   0.215   -0.333039   -0.476101  1.583    1.526   1.919   -0.717117   0.698497   
  11.18   0.091    0.435   0.212   -0.339114   -0.481216  1.517    1.512   2.044   -0.612003   0.641787   
  11.186  0.09     0.435   0.211   -0.337647   -0.469325  1.515    1.461   2.157   -0.558113   0.601111   
  11.192  0.089    0.435   0.213   -0.335225   -0.455056  1.494    1.443   2.267   -0.51913    0.585314   
  11.198  0.089    0.437   0.215   -0.337033   -0.473297  1.485    1.422   2.325   -0.510289   0.619602   
  11.203  0.089    0.439   0.21    -0.344105   -0.485236  1.487    1.422   2.32    -0.513001   0.617448   
  11.209  0.09     0.439   0.209   -0.340928   -0.485699  1.473    1.396   2.309   -0.596435   0.562176   
  11.215  0.09     0.438   0.21    -0.341064   -0.493486  1.453    1.41    2.333   -0.581883   0.59393    
  11.221  0.09     0.438   0.211   -0.34015    -0.491852  1.504    1.348   2.371   -0.563091   0.485624   
  11.226  0.089    0.439   0.207   -0.341611   -0.485896  1.518    1.246   2.362   -0.598519   0.384062   
  11.232  0.091    0.446   0.201   -0.323461   -0.446908  1.548    1.305   2.434   -0.472904   0.416409   
  11.238  0.092    0.446   0.198   -0.327721   -0.460217  1.552    1.331   2.343   -0.512876   0.437122   
  11.243  0.092    0.447   0.197   -0.330278   -0.469221  1.538    1.266   2.531   -0.408282   0.459629   
  11.249  0.091    0.448   0.193   -0.333712   -0.467146  1.541    1.229   2.64    -0.347922   0.433127   
  11.254  0.092    0.447   0.195   -0.332726   -0.475418  1.523    1.247   2.643   -0.351978   0.457089   
  11.26   0.084    0.452   0.2     -0.299641   -0.427465  1.401    1.333   2.821   -0.113683   0.422275   
  11.266  0.084    0.453   0.201   -0.301368   -0.435949  1.404    1.317   2.836   -0.096414   0.446137   
  11.271  0.086    0.451   0.198   -0.307386   -0.44019   1.373    1.381   2.79    -0.122518   0.417953   
  11.277  0.086    0.45    0.199   -0.303973   -0.426007  1.31     1.418   2.931   -0.105331   0.456      
  11.283  0.086    0.451   0.199   -0.298777   -0.419788  1.34     1.538   2.951   -0.017524   0.502211   
  11.289  0.086    0.451   0.2     -0.297325   -0.417624  1.347    1.538   2.941   -0.011361   0.501767   
  11.294  0.086    0.451   0.2     -0.30038    -0.429577  1.345    1.537   3.089   0.060753    0.491298   
  11.3    0.087    0.451   0.2     -0.299143   -0.434272  1.339    1.506   3.126   0.041486    0.462948   
  11.306  0.087    0.452   0.2     -0.297791   -0.435567  1.335    1.519   3.123   0.048255    0.459761   
  11.312  0.085    0.45    0.2     -0.299149   -0.439627  1.295    1.602   3.258   0.043102    0.493471   
  11.318  0.086    0.45    0.198   -0.294235   -0.448594  1.322    1.512   3.259   -0.012203   0.502096   
  11.323  0.088    0.45    0.197   -0.293039   -0.463132  1.436    1.373   3.117   -0.12637    0.513157   
  11.329  0.088    0.451   0.196   -0.296761   -0.480851  1.495    1.363   2.954   -0.144539   0.492972   
  11.335  0.088    0.45    0.198   -0.294184   -0.476774  1.495    1.369   2.901   -0.169322   0.509323   
  11.341  0.088    0.45    0.197   -0.29431    -0.471864  1.479    1.382   2.922   -0.166375   0.523021   
  11.347  0.087    0.451   0.197   -0.294088   -0.462004  1.534    1.31    2.872   -0.20483    0.536776   
  11.353  0.087    0.452   0.197   -0.291219   -0.464172  1.391    1.459   3.051   -0.120354   0.506358   
  11.359  0.088    0.455   0.192   -0.279266   -0.457628  1.378    1.486   3.092   -0.10667    0.51788    
  11.365  0.088    0.455   0.192   -0.279615   -0.460503  1.405    1.428   3.1     -0.100521   0.544122   
  11.371  0.088    0.457   0.19    -0.283602   -0.474694  1.482    1.287   3.195   -0.068466   0.56794    
  11.376  0.088    0.457   0.191   -0.282778   -0.472415  1.468    1.291   3.391   0.045893    0.553832   
  11.382  0.087    0.457   0.191   -0.282441   -0.467552  1.48     1.281   3.39    0.051199    0.538903   
  11.388  0.091    0.455   0.189   -0.296766   -0.490087  1.545    1.212   3.422   0.019247    0.51394    
  11.394  0.091    0.456   0.189   -0.295497   -0.487387  1.348    0.785   3.124   0.151314    0.499985   
  11.4    0.091    0.456   0.189   -0.296139   -0.489037  1.338    0.804   3.224   0.248373    0.499671   
  11.406  0.092    0.457   0.186   -0.285415   -0.476081  1.355    0.987   3.381   0.488004    0.541288   
  11.412  0.093    0.457   0.185   -0.287141   -0.493097  1.388    0.951   3.255   0.446606    0.540223   
  11.418  0.092    0.457   0.183   -0.286938   -0.483922  1.388    0.95    3.332   0.511941    0.584173   
  11.424  0.092    0.458   0.182   -0.286792   -0.478795  1.368    0.966   3.362   0.505366    0.598055   
  11.43   0.094    0.458   0.177   -0.280584   -0.472781  1.401    0.951   3.343   0.523758    0.61606    
  11.436  0.083    0.456   0.171   -0.240065   -0.431036  2.325    1.32    2.973   -1.059306   0.358228   
  11.442  0.084    0.455   0.175   -0.239464   -0.442108  2.287    1.344   2.935   -1.044027   0.412718   
  11.448  0.083    0.454   0.175   -0.242128   -0.430933  2.281    1.346   2.908   -1.002664   0.399113   
  11.454  0.083    0.453   0.176   -0.237375   -0.416943  2.276    1.299   2.976   -0.979501   0.395416   
  11.46   0.084    0.455   0.172   -0.229496   -0.415082  2.331    1.306   2.933   -1.077872   0.407848   
  11.466  0.082    0.455   0.174   -0.231291   -0.394797  2.278    1.313   3.028   -1.063036   0.427437   
  11.472  0.083    0.455   0.174   -0.230782   -0.401618  2.345    1.288   2.9     -1.061276   0.417307   
  11.478  0.083    0.455   0.175   -0.228417   -0.396526  2.343    1.286   2.906   -1.057532   0.416332   
  11.484  0.082    0.455   0.175   -0.228125   -0.392423  2.273    1.222   3.125   -1.031568   0.437004   
  11.49   0.085    0.454   0.173   -0.226244   -0.425053  2.404    1.18    2.874   -1.042503   0.411219   
  11.497  0.104    0.457   0.182   -0.306718   -0.542174  2.1      0.929   3.009   -0.624081   0.468212   
  11.503  0.103    0.46    0.185   -0.316537   -0.565159  2.069    0.905   3.112   -0.686466   0.459211   
  11.509  0.134    0.464   0.194   -0.442879   -0.732257  0.97     2.082   4.224   0.68965     0.586838   
  11.515  0.133    0.463   0.196   -0.447696   -0.732904  0.966    2.054   4.215   0.690445    0.580716   
  11.521  0.14     0.483   0.196   -0.426931   -0.652599  0.757    1.816   3.902   0.795867    0.52535    
  11.528  0.139    0.486   0.196   -0.43012    -0.672064  0.756    1.866   3.998   0.824753    0.524781   
  11.534  0.139    0.485   0.196   -0.42972    -0.672855  0.777    1.847   3.932   0.82573     0.522066   
  11.54   0.141    0.484   0.196   -0.425734   -0.684857  0.788    1.826   3.865   0.81508     0.519587   
  11.546  0.141    0.486   0.197   -0.422037   -0.697452  0.773    1.82    3.895   0.810463    0.518122   
  11.552  0.142    0.483   0.197   -0.415784   -0.684281  0.799    1.807   3.8     0.806003    0.510606   
  11.558  0.143    0.484   0.193   -0.409846   -0.688448  0.854    1.922   3.742   0.819388    0.527842   
  11.565  0.143    0.485   0.19    -0.407944   -0.679445  0.884    1.841   3.715   0.836287    0.462842   
  11.571  0.141    0.48    0.191   -0.407832   -0.692979  0.919    1.923   3.849   0.81368     0.449811   
  11.577  0.141    0.48    0.191   -0.406392   -0.687654  0.955    1.913   3.913   0.863216    0.476708   
  11.583  0.142    0.476   0.188   -0.406549   -0.671607  0.923    1.946   3.873   0.824945    0.450148   
  11.59   0.141    0.477   0.19    -0.399771   -0.665975  0.952    1.859   3.834   0.81682     0.463107   
  11.596  0.14     0.478   0.192   -0.395301   -0.659842  0.94     1.875   3.836   0.811181    0.4609     
  11.602  0.14     0.477   0.192   -0.395571   -0.658568  0.939    1.858   3.8     0.796163    0.455169   
  11.608  0.139    0.478   0.193   -0.394664   -0.661549  0.934    1.871   3.815   0.797503    0.453629   
  11.614  0.14     0.477   0.192   -0.392454   -0.648115  0.932    1.879   3.824   0.798945    0.452725   
  11.621  0.142    0.481   0.19    -0.39353    -0.644316  0.916    1.896   3.875   0.830428    0.445212   
  11.627  0.141    0.481   0.19    -0.393557   -0.6436    0.932    1.89    3.844   0.834941    0.438766   
  11.633  0.145    0.492   0.19    -0.383965   -0.595193  1.064    2.222   4.164   0.685165    0.480675   
  11.64   0.145    0.49    0.194   -0.392157   -0.609829  1.052    2.119   4.142   0.685106    0.456382   
  11.646  0.148    0.497   0.197   -0.386223   -0.581471  1.003    2.024   4.048   0.729932    0.450286   
  11.652  0.147    0.498   0.196   -0.395125   -0.596234  0.987    2.013   4.103   0.73319     0.443922   
  11.658  0.146    0.5     0.196   -0.394172   -0.596189  1.012    2.0     4.106   0.748579    0.430754   
  11.664  0.148    0.499   0.196   -0.393296   -0.616299  1.057    1.994   4.016   0.763254    0.416358   
  11.671  0.149    0.498   0.196   -0.38989    -0.62597   1.131    2.001   3.866   0.78179     0.403786   
  11.677  0.15     0.498   0.196   -0.390521   -0.63917   1.111    2.029   3.948   0.783898    0.402301   
  11.683  0.15     0.494   0.198   -0.394713   -0.659118  1.077    1.972   3.925   0.793831    0.406776   
  11.689  0.149    0.494   0.199   -0.395873   -0.65087   1.061    1.965   3.959   0.789325    0.407203   
  11.696  0.153    0.497   0.196   -0.398769   -0.667699  1.086    2.005   3.927   0.789336    0.417205   
  11.702  0.155    0.497   0.194   -0.395555   -0.679272  1.122    2.165   3.901   0.791494    0.454436   
  11.709  0.157    0.496   0.194   -0.394787   -0.698967  1.15     2.189   3.91    0.810971    0.428542   
  11.715  0.158    0.493   0.191   -0.39583    -0.688994  1.162    2.205   3.962   0.836629    0.445767   
  11.722  0.158    0.493   0.191   -0.394195   -0.68757   1.173    2.241   4.001   0.855225    0.444087   
  11.728  0.16     0.489   0.194   -0.391651   -0.682485  1.182    2.239   4.012   0.864118    0.447785   
  11.735  0.173    0.497   0.203   -0.434773   -0.735555  1.527    1.635   3.965   0.59602     0.339253   
  11.741  0.177    0.495   0.203   -0.433157   -0.774458  1.527    1.638   3.927   0.58687     0.356852   
  11.748  0.177    0.495   0.202   -0.432091   -0.779618  1.536    1.597   3.972   0.597449    0.314055   
  11.755  0.178    0.495   0.201   -0.429456   -0.774832  1.511    1.516   3.95    0.58269     0.290086   
  11.761  0.177    0.496   0.2     -0.430596   -0.766158  1.477    1.498   3.907   0.541352    0.328784   
  11.768  0.17     0.5     0.204   -0.403441   -0.72305   1.553    1.351   3.804   0.501835    0.323567   
  11.774  0.172    0.506   0.199   -0.388848   -0.69058   1.505    1.078   3.735   0.534346    0.255353   
  11.781  0.17     0.503   0.196   -0.393968   -0.71176   1.597    1.322   3.978   0.46309     0.267678   
  11.787  0.169    0.504   0.194   -0.397871   -0.712561  1.574    1.351   4.118   0.491472    0.264912   
  11.794  0.17     0.503   0.194   -0.396988   -0.720789  1.534    1.338   4.199   0.472005    0.269244   
  11.8    0.169    0.506   0.193   -0.400202   -0.721747  1.551    1.331   4.181   0.481593    0.26016    
  11.807  0.162    0.511   0.199   -0.376027   -0.684887  1.452    1.477   4.323   0.508085    0.254868   
  11.813  0.163    0.512   0.196   -0.376212   -0.699297  1.533    1.505   4.174   0.542642    0.242686   
  11.82   0.165    0.515   0.198   -0.381184   -0.696729  2.046    1.347   4.266   -0.124329   0.111202   
  11.826  0.165    0.514   0.194   -0.383709   -0.685191  2.107    1.295   4.231   -0.127069   0.085438   
  11.833  0.166    0.517   0.188   -0.372754   -0.675792  2.185    1.312   4.206   -0.068732   0.06017    
  11.839  0.167    0.517   0.187   -0.369576   -0.681827  2.204    1.264   4.221   -0.099339   0.031678   
  11.845  0.168    0.516   0.189   -0.368892   -0.681879  2.203    1.264   4.231   -0.096995   0.031476   
  11.852  0.168    0.516   0.189   -0.368425   -0.687516  2.234    1.226   4.232   -0.060003   0.03481    
  11.858  0.168    0.517   0.186   -0.369706   -0.688599  2.211    1.237   4.149   -0.068158   0.06267    
  11.864  0.168    0.517   0.186   -0.369823   -0.687691  2.245    1.222   4.104   -0.090408   0.0357     
  11.871  0.168    0.517   0.185   -0.370378   -0.69656   2.307    1.188   4.234   -0.019052   -0.008392  
  11.877  0.168    0.517   0.184   -0.370418   -0.69376   2.269    1.205   4.27    -0.029264   0.011109   
  11.884  0.169    0.521   0.178   -0.362446   -0.708567  2.277    1.212   4.275   0.005447    0.021611   
  11.89   0.183    0.538   0.192   -0.403688   -0.708025  1.779    1.264   4.089   0.624019    0.128496   
  11.896  0.184    0.538   0.192   -0.403005   -0.71443   1.774    1.26    4.097   0.621403    0.131051   
  11.902  0.185    0.539   0.193   -0.405285   -0.739964  1.834    1.259   4.077   0.667411    0.110548   
  11.909  0.186    0.539   0.193   -0.406635   -0.743402  1.745    1.336   4.122   0.73461     0.125006   
  11.915  0.186    0.541   0.191   -0.410305   -0.762096  1.744    1.334   4.124   0.726307    0.119488   
  11.921  0.188    0.539   0.193   -0.408034   -0.78635   1.75     1.343   4.096   0.729693    0.121815   
  11.928  0.188    0.539   0.192   -0.408485   -0.784726  1.818    1.235   4.015   0.770589    0.139914   
  11.934  0.189    0.542   0.193   -0.404223   -0.778406  1.804    1.203   4.009   0.779829    0.130957   
  11.941  0.194    0.546   0.198   -0.423382   -0.801562  1.432    1.803   4.126   0.978325    0.209331   
  11.947  0.195    0.544   0.194   -0.427678   -0.808393  1.378    1.876   4.167   0.950853    0.20669    
  11.953  0.195    0.545   0.192   -0.429171   -0.816534  1.383    1.97    4.392   0.996375    0.20977    
  11.96   0.193    0.549   0.195   -0.430245   -0.839551  1.394    1.95    4.372   1.000632    0.21152    
  11.966  0.193    0.55    0.196   -0.43057    -0.846352  1.394    1.95    4.372   1.00109     0.212672   
  11.972  0.193    0.551   0.195   -0.431055   -0.842514  1.446    1.966   4.384   1.020721    0.174255   
  11.979  0.194    0.549   0.192   -0.430098   -0.847897  1.425    1.947   4.427   1.014193    0.170287   
  11.985  0.194    0.55    0.191   -0.431026   -0.85301   1.427    1.972   4.496   1.023036    0.16679    
  11.992  0.198    0.559   0.18    -0.410603   -0.830173  1.453    2.082   4.655   1.08232     0.201608   
  11.998  0.198    0.56    0.177   -0.411441   -0.833466  1.486    2.103   4.653   1.094646    0.180904   
  12.004  0.197    0.562   0.179   -0.412814   -0.850299  1.482    2.115   4.678   1.09178     0.177812   
  12.011  0.195    0.564   0.181   -0.412216   -0.847105  1.493    2.112   4.663   1.098806    0.179208   
  12.017  0.195    0.564   0.183   -0.410427   -0.836679  1.489    2.055   4.527   1.082508    0.183681   
  12.023  0.187    0.567   0.194   -0.435616   -0.774569  1.4      1.946   4.861   1.083345    0.181144   
  12.029  0.187    0.568   0.191   -0.438886   -0.790751  1.407    2.03    5.011   1.123669    0.197601   
  12.035  0.187    0.565   0.193   -0.434507   -0.763377  1.403    2.015   4.981   1.115843    0.196294   
  12.042  0.187    0.566   0.193   -0.43074    -0.765197  1.531    1.978   4.755   1.155162    0.186469   
  12.048  0.186    0.568   0.189   -0.434127   -0.778842  1.538    2.055   4.9     1.182716    0.192436   
  12.054  0.186    0.568   0.186   -0.434818   -0.772027  1.524    2.032   4.86    1.167776    0.193954   
  12.061  0.187    0.568   0.185   -0.432252   -0.782794  1.537    2.047   4.799   1.168146    0.197978   
  12.067  0.186    0.568   0.186   -0.431848   -0.779183  1.534    2.105   4.783   1.153648    0.184946   
  12.073  0.189    0.568   0.18    -0.428835   -0.784765  1.535    2.128   4.78    1.14835     0.187522   
  12.08   0.186    0.569   0.181   -0.417898   -0.768926  1.501    2.367   4.807   1.146222    0.171438   
  12.086  0.187    0.568   0.182   -0.415529   -0.752254  1.5      2.373   4.822   1.147038    0.170981   
  12.093  0.187    0.568   0.183   -0.415551   -0.750368  1.54     2.391   4.821   1.158082    0.146856   
  12.099  0.19     0.575   0.184   -0.414779   -0.728387  1.43     2.457   4.805   1.28447     0.147075   
  12.105  0.191    0.575   0.184   -0.413674   -0.737063  1.504    2.508   4.729   1.301681    0.112135   
  12.112  0.19     0.576   0.179   -0.414915   -0.732328  1.501    2.516   4.77    1.301824    0.11087    
  12.118  0.178    0.579   0.18    -0.369703   -0.641394  1.306    2.775   5.022   1.277033    0.130941   
  12.125  0.178    0.579   0.18    -0.369695   -0.63603   1.352    2.817   5.054   1.290594    0.102247   
  12.131  0.177    0.579   0.181   -0.369482   -0.639188  1.373    2.843   5.015   1.290489    0.089886   
  12.138  0.178    0.579   0.181   -0.367663   -0.65152   1.391    2.83    5.017   1.300383    0.071227   
  12.144  0.181    0.588   0.173   -0.356213   -0.646864  1.354    2.738   4.925   1.286808    0.044508   
  12.151  0.18     0.59    0.165   -0.359932   -0.656765  1.392    2.743   4.83    1.294427    0.01975    
  12.157  0.18     0.59    0.166   -0.359846   -0.658466  1.392    2.728   4.922   1.296973    0.009004   
  12.164  0.179    0.59    0.165   -0.36026    -0.648969  1.382    2.735   4.94    1.296979    0.019909   
  12.17   0.179    0.591   0.161   -0.362769   -0.664729  1.404    2.81    5.105   1.317235    0.028626   
  12.177  0.179    0.591   0.159   -0.361221   -0.671649  1.393    2.789   5.17    1.318347    0.025603   
  12.184  0.179    0.592   0.157   -0.360429   -0.673757  1.37     2.774   5.146   1.311873    0.04223    
  12.191  0.184    0.595   0.162   -0.371641   -0.685524  1.71     2.141   5.167   1.209816    -0.019645  
  12.197  0.184    0.593   0.162   -0.370544   -0.673593  1.702    2.121   5.132   1.198445    -0.026409  
  12.204  0.185    0.595   0.159   -0.3657     -0.689244  1.774    2.276   4.936   1.187399    -0.012938  
  12.211  0.188    0.592   0.155   -0.375833   -0.715333  1.632    2.606   5.232   1.148067    -0.015304  
  12.217  0.188    0.593   0.155   -0.376633   -0.724369  1.633    2.621   5.258   1.152272    -0.011308  
  12.224  0.188    0.595   0.153   -0.379961   -0.755024  1.638    2.644   5.315   1.159692    -0.006852  
  12.231  0.186    0.592   0.153   -0.380082   -0.766693  1.737    2.668   5.42    1.07522     0.010551   
  12.237  0.188    0.596   0.147   -0.371849   -0.770297  1.774    2.751   5.386   1.06697     0.026206   
  12.244  0.183    0.591   0.148   -0.375013   -0.839965  1.907    2.818   5.545   1.001136    0.053131   
  12.25   0.183    0.591   0.147   -0.375623   -0.852116  1.917    2.814   5.508   1.002177    0.047463   
  12.257  0.185    0.599   0.148   -0.3739     -0.804532  2.013    2.942   5.698   0.914126    0.075433   
  12.263  0.184    0.601   0.149   -0.374869   -0.824708  2.016    2.961   5.743   0.921443    0.079805   
  12.27   0.184    0.602   0.15    -0.375387   -0.832265  2.015    2.952   5.722   0.918178    0.077802   
  12.277  0.183    0.603   0.149   -0.378136   -0.859146  2.027    2.92    5.675   0.920814    0.078776   
  12.283  0.181    0.607   0.153   -0.379191   -0.87743   2.035    2.927   5.665   0.923209    0.081258   
  12.29   0.179    0.61    0.155   -0.375359   -0.871043  2.08     2.869   5.641   0.939896    0.082574   
  12.297  0.186    0.623   0.158   -0.378368   -0.826055  1.394    3.652   5.275   1.207864    0.171144   
  12.303  0.185    0.623   0.157   -0.378152   -0.825666  1.47     3.714   5.166   1.220233    0.142049   
  12.31   0.188    0.622   0.155   -0.37194    -0.855505  1.504    3.782   4.933   1.215806    0.169359   
  12.316  0.188    0.623   0.156   -0.371265   -0.856545  1.489    3.778   4.93    1.211713    0.176077   
  12.323  0.182    0.613   0.154   -0.370805   -0.901542  1.781    3.771   5.255   1.052228    0.191476   
  12.33   0.185    0.616   0.145   -0.358896   -0.909906  1.843    3.925   5.167   1.045691    0.210558   
  12.336  0.175    0.626   0.152   -0.335208   -0.84022   1.971    3.709   5.001   1.069916    0.21385    
  12.343  0.175    0.627   0.152   -0.336794   -0.857727  1.986    3.758   5.066   1.080567    0.222718   
  12.35   0.175    0.627   0.152   -0.335715   -0.86874   2.002    3.77    5.062   1.083676    0.213115   
  12.356  0.177    0.629   0.147   -0.329949   -0.894552  2.032    3.826   5.088   1.098212    0.230271   
  12.363  0.177    0.629   0.148   -0.32976    -0.892779  2.035    3.824   5.074   1.098336    0.23007    
  12.37   0.178    0.629   0.146   -0.326736   -0.900044  2.081    3.931   4.946   1.094656    0.251921   
  12.377  0.177    0.63    0.145   -0.328215   -0.916558  2.02     3.997   4.996   1.072395    0.235864   
  12.383  0.174    0.625   0.142   -0.322227   -0.933805  1.952    4.014   4.847   1.093224    0.246808   
  12.39   0.171    0.622   0.137   -0.323368   -0.9429    1.976    4.013   4.884   1.075866    0.253844   
  12.397  0.182    0.635   0.149   -0.348438   -0.923819  2.046    3.943   4.935   1.059212    0.246913   
  12.404  0.181    0.638   0.151   -0.348716   -0.93918   2.017    3.938   4.884   1.040726    0.23327    
  12.411  0.182    0.636   0.15    -0.359556   -0.940285  1.75     4.582   5.216   1.009106    0.221303   
  12.417  0.178    0.63    0.152   -0.359653   -0.970348  1.764    4.273   4.802   1.135461    0.245887   
  12.424  0.177    0.627   0.151   -0.360975   -0.980739  1.649    4.179   4.566   1.22193     0.235974   
  12.431  0.177    0.628   0.153   -0.364091   -0.97701   1.628    4.123   4.638   1.228478    0.227679   
  12.438  0.18     0.636   0.153   -0.360753   -0.938998  1.604    4.101   4.58    1.240691    0.226798   
  12.444  0.178    0.638   0.154   -0.357296   -0.924202  1.655    4.065   4.52    1.251694    0.221283   
  12.451  0.178    0.639   0.153   -0.359026   -0.943591  1.695    4.054   4.491   1.273052    0.246821   
  12.457  0.178    0.641   0.151   -0.361019   -0.965793  1.673    4.047   4.464   1.260672    0.238298   
  12.464  0.177    0.641   0.148   -0.362424   -0.964924  1.703    4.075   4.444   1.264028    0.219574   
  12.471  0.179    0.637   0.147   -0.365181   -0.960058  1.664    4.157   4.579   1.255057    0.209175   
  12.477  0.18     0.638   0.144   -0.361596   -0.965614  1.732    4.314   4.431   1.244472    0.243676   
  12.484  0.18     0.638   0.143   -0.360712   -0.971281  1.832    4.416   4.257   1.252514    0.216669   
  12.491  0.18     0.638   0.142   -0.361247   -0.974897  1.801    4.343   4.105   1.247481    0.266155   
  12.498  0.181    0.638   0.145   -0.359952   -0.973601  1.785    4.309   4.031   1.245963    0.293839   
  12.504  0.178    0.63    0.145   -0.358565   -1.001763  1.815    4.302   4.07    1.231884    0.293841   
  12.511  0.177    0.63    0.143   -0.35844    -0.99365   1.816    4.368   4.231   1.237693    0.27374    
  12.518  0.177    0.631   0.143   -0.358838   -0.993713  1.823    4.334   4.128   1.226055    0.245231   
  12.525  0.177    0.63    0.145   -0.358121   -0.992423  1.83     4.341   4.13    1.226821    0.238767   
  12.532  0.176    0.631   0.144   -0.360472   -0.973505  1.843    4.349   4.131   1.228571    0.22625    
  12.538  0.184    0.625   0.141   -0.381361   -1.046168  1.929    4.196   4.005   1.243635    0.229216   
  12.545  0.183    0.625   0.142   -0.382994   -1.033315  1.926    4.2     3.986   1.23894     0.223843   
  12.552  0.179    0.629   0.146   -0.379143   -0.998846  1.996    4.192   3.874   1.251217    0.222589   
  12.559  0.179    0.63    0.143   -0.380085   -1.016785  2.058    4.237   3.751   1.25716     0.199768   
  12.566  0.18     0.631   0.138   -0.377212   -1.030118  2.023    4.116   3.696   1.262357    0.201705   
  12.573  0.18     0.631   0.137   -0.378663   -1.046607  2.03     4.152   3.773   1.270806    0.20705    
  12.58   0.18     0.631   0.136   -0.378282   -1.041033  2.02     4.129   3.736   1.26539     0.207831   
  12.587  0.18     0.632   0.137   -0.378741   -1.046562  2.008    4.119   3.726   1.260911    0.209409   
  12.593  0.181    0.632   0.136   -0.375339   -1.067451  2.015    4.096   3.724   1.265116    0.212631   
  12.6    0.18     0.645   0.14    -0.363171   -0.998514  1.939    4.153   3.766   1.262313    0.197998   
  12.607  0.183    0.647   0.144   -0.374085   -1.01416   1.414    5.095   4.037   1.26343     0.294645   
  12.614  0.182    0.647   0.144   -0.375833   -1.001146  1.442    5.136   4.026   1.26553     0.27478    
  12.621  0.182    0.647   0.144   -0.375975   -1.00081   1.411    5.098   4.075   1.263626    0.281814   
  12.627  0.182    0.648   0.138   -0.379592   -1.032808  1.42     5.118   4.096   1.264585    0.268191   
  12.634  0.182    0.648   0.139   -0.379505   -1.033143  1.422    5.104   4.123   1.270755    0.236854   
  12.64   0.182    0.648   0.14    -0.379082   -1.037163  1.473    5.17    4.008   1.271416    0.241426   
  12.647  0.182    0.648   0.134   -0.381806   -1.050273  1.604    5.064   3.913   1.305263    0.246739   
  12.654  0.178    0.653   0.142   -0.381332   -1.042115  1.554    5.093   3.951   1.28843     0.226996   
  12.66   0.178    0.654   0.143   -0.381466   -1.046865  1.556    5.127   4.03    1.292134    0.226651   
  12.667  0.178    0.653   0.144   -0.380061   -1.029863  1.557    5.026   3.79    1.284898    0.235815   
  12.674  0.178    0.654   0.142   -0.381972   -1.048004  1.559    5.006   3.733   1.281074    0.222231   
  12.68   0.172    0.66    0.147   -0.37277    -1.014858  1.587    4.978   3.709   1.288013    0.223176   
  12.687  0.172    0.661   0.146   -0.374407   -1.020085  1.579    4.927   3.631   1.285041    0.226972   
  12.694  0.176    0.669   0.148   -0.372107   -0.970375  1.727    4.918   3.793   1.216192    0.245817   
  12.701  0.173    0.664   0.148   -0.374611   -1.008125  1.777    4.929   3.841   1.188912    0.251231   
  12.707  0.172    0.664   0.15    -0.37757    -0.993954  1.79     4.933   3.795   1.192216    0.246522   
  12.714  0.171    0.664   0.15    -0.378883   -0.985082  1.792    4.938   3.808   1.192611    0.241104   
  12.72   0.171    0.664   0.15    -0.379026   -0.989822  1.808    4.961   3.834   1.194909    0.21856    
  12.727  0.172    0.663   0.151   -0.377535   -0.97902   1.831    4.99    3.842   1.198632    0.198428   
  12.734  0.171    0.665   0.154   -0.380647   -0.984846  1.825    4.992   3.777   1.188753    0.190992   
  12.741  0.171    0.665   0.146   -0.384348   -1.019937  1.802    5.034   3.878   1.180876    0.164113   
  12.747  0.17     0.666   0.143   -0.385796   -1.021344  1.821    5.082   3.978   1.184534    0.128386   
  12.754  0.173    0.665   0.141   -0.380838   -1.060664  1.847    5.109   3.92    1.186334    0.124449   
  12.761  0.17     0.662   0.142   -0.385287   -1.119901  1.536    4.982   3.503   1.329233    0.052008   
  12.767  0.169    0.661   0.146   -0.38646    -1.08655   1.574    5.02    3.338   1.325566    0.070141   
  12.774  0.165    0.667   0.151   -0.370534   -1.062329  1.599    5.03    3.284   1.327555    0.069372   
  12.781  0.164    0.668   0.152   -0.369491   -1.066971  1.546    5.023   3.356   1.313807    0.051139   
  12.787  0.162    0.672   0.153   -0.368047   -1.078267  1.604    4.982   3.31    1.332079    0.066245   
  12.794  0.161    0.674   0.154   -0.369116   -1.09399   1.596    4.95    3.265   1.324515    0.048199   
  12.8    0.159    0.674   0.154   -0.373212   -1.068418  1.574    4.933   3.373   1.324691    0.040347   
  12.807  0.154    0.672   0.149   -0.360016   -1.041638  1.567    4.888   3.407   1.324621    0.037381   
  12.813  0.148    0.677   0.156   -0.349535   -0.99375   1.597    4.834   3.34    1.329528    0.03364    
  12.82   0.13     0.666   0.136   -0.298523   -0.948455  1.15     5.431   2.782   1.454752    0.112705   
  12.826  0.131    0.669   0.123   -0.290578   -0.97924   1.175    5.518   2.774   1.44757     0.126296   
  12.833  0.126    0.658   0.126   -0.296399   -1.039456  1.277    5.558   2.892   1.40081     0.172891   
  12.839  0.126    0.658   0.126   -0.295769   -1.034647  1.283    5.579   2.913   1.405167    0.184983   
  12.846  0.125    0.662   0.129   -0.295802   -1.039334  1.307    5.581   2.902   1.413213    0.20033    
  12.852  0.123    0.661   0.133   -0.297648   -0.990995  1.323    5.587   2.836   1.412525    0.205592   
  12.859  0.125    0.66    0.133   -0.295621   -1.013609  1.364    5.619   2.764   1.413724    0.194458   
  12.865  0.124    0.664   0.135   -0.299739   -1.06495   1.307    5.602   2.928   1.418185    0.218996   
  12.872  0.123    0.663   0.136   -0.302999   -1.056533  1.263    5.502   2.99    1.423931    0.206808   
  12.878  0.124    0.663   0.137   -0.30236    -1.063192  1.232    5.486   3.036   1.423018    0.223693   
  12.885  0.123    0.675   0.138   -0.289646   -0.976238  1.2      5.458   2.909   1.452982    0.212572   
  12.891  0.122    0.677   0.141   -0.290564   -0.98838   1.184    5.433   2.892   1.444799    0.192004   
  12.898  0.119    0.683   0.148   -0.291605   -1.007519  1.235    5.409   2.761   1.46154     0.248593   
  12.904  0.118    0.685   0.147   -0.289705   -1.008751  1.188    5.482   2.847   1.452634    0.242406   
  12.91   0.117    0.687   0.149   -0.287959   -1.011725  1.178    5.454   2.88    1.456115    0.252293   
  12.917  0.119    0.685   0.147   -0.290843   -1.029581  1.088    5.557   3.023   1.435786    0.23534    
  12.924  0.119    0.686   0.146   -0.290881   -1.044403  1.057    5.478   3.096   1.44525     0.207435   
  12.93   0.119    0.688   0.147   -0.292586   -1.062939  1.057    5.479   3.093   1.44565     0.209703   
  12.937  0.119    0.687   0.149   -0.29155    -1.061041  1.076    5.469   3.054   1.445192    0.189068   
  12.944  0.115    0.69    0.149   -0.281074   -1.023515  1.221    5.265   2.915   1.468327    0.154817   
  12.951  0.112    0.683   0.15    -0.283904   -1.056197  1.007    5.237   2.642   1.563184    0.074052   
  12.957  0.115    0.689   0.139   -0.27094    -1.077326  1.057    5.36    2.537   1.541109    0.131954   
  12.964  0.12     0.698   0.139   -0.277924   -1.045021  1.181    5.23    2.691   1.510923    0.111055   
  12.971  0.12     0.697   0.143   -0.275269   -1.007276  1.181    5.23    2.691   1.510859    0.110282   
  12.978  0.119    0.698   0.142   -0.275747   -1.003662  1.157    5.223   2.697   1.506172    0.117979   
  12.985  0.119    0.698   0.14    -0.276926   -1.00852   1.173    5.255   2.742   1.507884    0.097575   
  12.991  0.124    0.71    0.142   -0.281374   -0.935687  1.37     5.057   3.146   1.42001     0.132752   
  12.998  0.127    0.715   0.146   -0.293846   -0.919649  1.481    4.964   3.161   1.411246    0.079185   
  13.005  0.127    0.714   0.144   -0.294892   -0.912549  1.652    4.924   3.011   1.458854    0.116551   
  13.012  0.129    0.715   0.141   -0.29181    -0.936395  1.69     4.97    2.923   1.455712    0.117597   
  13.018  0.127    0.715   0.141   -0.297111   -0.940752  1.688    4.97    2.943   1.456768    0.11403    
  13.025  0.125    0.714   0.144   -0.302083   -0.908344  1.706    4.994   2.903   1.454955    0.116342   
  13.031  0.123    0.714   0.146   -0.305114   -0.885061  1.715    5.005   2.881   1.454258    0.115943   
  13.038  0.121    0.718   0.15    -0.305968   -0.908135  1.624    4.966   2.911   1.416409    0.038303   
  13.044  0.12     0.721   0.151   -0.307468   -0.934393  1.62     4.942   2.875   1.41172     0.02707    
  13.051  0.119    0.722   0.146   -0.307823   -0.924839  1.624    4.924   2.854   1.409198    0.011143   
  13.057  0.109    0.716   0.137   -0.27842    -0.874281  1.196    5.783   2.755   1.422354    0.202087   
  13.064  0.109    0.716   0.137   -0.278291   -0.875159  1.224    5.788   2.768   1.424493    0.169207   
  13.07   0.108    0.716   0.137   -0.280548   -0.851904  1.21     5.792   2.739   1.422552    0.196943   
  13.077  0.107    0.719   0.137   -0.282721   -0.87815   1.213    5.799   2.705   1.425858    0.229989   
  13.083  0.108    0.718   0.138   -0.279578   -0.873154  1.263    5.867   2.609   1.424003    0.231995   
  13.09   0.11     0.715   0.136   -0.283452   -0.882058  1.142    6.024   2.721   1.403945    0.228674   
  13.096  0.11     0.713   0.139   -0.287129   -0.893864  1.225    6.28    2.732   1.36821     0.320802   
  13.103  0.112    0.721   0.138   -0.284911   -0.839602  1.088    6.202   2.61    1.41495     0.274772   
  13.109  0.112    0.721   0.138   -0.284711   -0.836741  1.094    6.167   2.531   1.412426    0.281966   
  13.116  0.111    0.721   0.139   -0.286655   -0.819774  1.163    6.22    2.42    1.412196    0.25559    
  13.122  0.112    0.722   0.137   -0.283272   -0.834582  1.207    6.349   2.342   1.401347    0.307275   
  13.129  0.117    0.718   0.132   -0.291803   -0.868682  1.293    6.233   2.23    1.415275    0.321934   
  13.135  0.116    0.717   0.133   -0.294065   -0.849159  1.227    6.153   2.367   1.417944    0.305114   
  13.142  0.117    0.721   0.132   -0.294902   -0.853715  1.256    6.07    2.216   1.406142    0.310029   
  13.149  0.114    0.726   0.136   -0.29179    -0.852091  1.24     6.064   2.192   1.400768    0.304069   
  13.155  0.114    0.726   0.137   -0.291391   -0.858683  1.229    6.058   2.195   1.399879    0.323332   
  13.162  0.113    0.726   0.136   -0.292526   -0.843511  1.209    6.047   2.221   1.398969    0.341282   
  13.169  0.114    0.725   0.134   -0.292457   -0.834089  1.212    6.042   2.199   1.395863    0.311296   
  13.175  0.113    0.725   0.135   -0.29322    -0.816702  1.204    6.072   2.262   1.39838     0.320723   
  13.182  0.111    0.723   0.139   -0.301755   -0.830355  1.181    5.963   2.249   1.405308    0.283988   
  13.189  0.11     0.724   0.139   -0.302699   -0.845789  1.222    5.951   2.266   1.417066    0.299692   
  13.195  0.109    0.725   0.138   -0.303643   -0.831778  1.163    5.909   2.377   1.41661     0.317919   
  13.202  0.111    0.729   0.133   -0.296265   -0.802526  1.199    5.826   2.253   1.43776     0.224347   
  13.209  0.111    0.729   0.133   -0.296016   -0.800909  1.172    5.762   2.194   1.422611    0.164554   
  13.215  0.112    0.729   0.133   -0.294916   -0.816953  1.261    5.799   2.069   1.425888    0.10137    
  13.222  0.11     0.732   0.135   -0.291809   -0.815068  1.236    5.795   2.111   1.423771    0.101579   
  13.229  0.108    0.732   0.136   -0.292566   -0.784044  1.194    5.796   2.216   1.423529    0.128891   
  13.235  0.113    0.749   0.138   -0.28397    -0.678735  1.094    5.964   2.211   1.429501    0.165383   
  13.242  0.114    0.746   0.137   -0.283672   -0.662125  1.07     6.09    2.38    1.435412    0.201151   
  13.248  0.107    0.751   0.141   -0.274001   -0.610921  0.92     6.388   2.545   1.406098    0.17497    
  13.255  0.103    0.754   0.147   -0.273892   -0.598551  0.869    6.501   2.554   1.385145    0.140692   
  13.261  0.104    0.758   0.146   -0.271162   -0.590978  0.844    6.522   2.568   1.363994    0.115603   
  13.268  0.088    0.756   0.138   -0.230963   -0.464153  1.045    6.166   2.497   1.363432    0.023744   
  13.274  0.083    0.761   0.146   -0.2235     -0.459647  1.103    6.1     2.438   1.373429    0.02777    
  13.281  0.074    0.766   0.15    -0.199067   -0.379176  1.003    6.256   2.457   1.361785    0.054662   
  13.287  0.074    0.766   0.145   -0.19814    -0.357272  0.992    6.316   2.57    1.364847    0.051812   
  13.294  0.073    0.767   0.141   -0.199243   -0.35203   0.993    6.315   2.596   1.364408    0.038722   
  13.3    0.073    0.767   0.141   -0.199323   -0.351098  0.965    6.325   2.587   1.367072    0.096566   
  13.306  0.07     0.771   0.145   -0.198938   -0.372082  0.951    6.296   2.586   1.359555    0.068548   
  13.313  0.07     0.772   0.143   -0.200186   -0.377924  0.962    6.256   2.537   1.357883    0.057393   
  13.319  0.058    0.752   0.142   -0.198226   -0.435117  1.557    5.473   2.916   1.24919     -0.05814   
  13.325  0.057    0.753   0.14    -0.1985     -0.430377  1.561    5.479   2.951   1.25088     -0.067819  
  13.332  0.059    0.756   0.136   -0.194086   -0.426919  1.561    5.43    2.943   1.250198    -0.081803  
  13.338  0.05     0.762   0.14    -0.172651   -0.354718  1.361    5.861   3.077   1.23696     -0.020812  
  13.345  0.05     0.762   0.14    -0.174268   -0.373728  1.352    5.901   3.126   1.240593    -0.006895  
  13.351  0.06     0.769   0.116   -0.148331   -0.408355  1.537    6.156   2.763   1.2357      0.022166   
  13.357  0.06     0.768   0.117   -0.148076   -0.409482  1.539    6.162   2.79    1.236947    0.016643   
  13.364  0.06     0.772   0.112   -0.154052   -0.46139   1.545    6.126   2.777   1.233364    -0.006377  
  13.37   0.059    0.772   0.112   -0.155556   -0.449818  1.48     6.093   2.999   1.238515    -0.006638  
  13.376  0.06     0.771   0.115   -0.155135   -0.456912  1.484    6.114   3.078   1.24195     -0.021795  
  13.382  0.06     0.771   0.113   -0.155354   -0.455112  1.496    6.106   3.061   1.241922    -0.029109  
  13.389  0.058    0.77    0.116   -0.157641   -0.44093   1.505    6.122   3.042   1.241856    -0.028126  
  13.395  0.059    0.771   0.115   -0.157074   -0.445323  1.521    6.145   3.007   1.241287    -0.028958  
  13.402  0.054    0.776   0.123   -0.151525   -0.446108  1.497    6.171   3.019   1.237209    -0.028171  
  13.408  0.049    0.78    0.126   -0.142177   -0.402014  1.664    6.023   2.825   1.243859    -0.072694  
  13.415  0.05     0.781   0.124   -0.14437    -0.444607  1.683    5.979   2.771   1.239296    -0.096849  
  13.421  0.048    0.777   0.123   -0.14468    -0.471945  1.439    5.894   2.591   1.318659    -0.170368  
  13.427  0.047    0.779   0.124   -0.147842   -0.507605  1.465    5.739   2.511   1.304719    -0.246143  
  13.434  0.048    0.779   0.125   -0.147809   -0.513249  1.422    5.74    2.502   1.30282     -0.206572  
  13.44   0.048    0.778   0.127   -0.146655   -0.506138  1.472    5.701   2.526   1.30454     -0.257404  
  13.447  0.062    0.782   0.13    -0.174934   -0.566863  1.475    5.406   2.191   1.403698    -0.431992  
  13.453  0.063    0.784   0.128   -0.176279   -0.57006   1.395    5.344   2.129   1.445128    -0.515682  
  13.46   0.063    0.785   0.128   -0.176692   -0.567567  1.33     5.479   2.231   1.449763    -0.43433   
  13.467  0.063    0.785   0.127   -0.176106   -0.556088  1.287    5.47    2.259   1.44993     -0.4031    
  13.473  0.061    0.779   0.136   -0.188227   -0.59906   1.29     5.682   2.306   1.435527    -0.356987  
  13.48   0.059    0.773   0.141   -0.187897   -0.610453  1.323    5.767   2.419   1.416318    -0.310066  
  13.487  0.059    0.775   0.137   -0.191528   -0.627593  1.32     5.679   2.3     1.409395    -0.320685  
  13.494  0.06     0.773   0.137   -0.190736   -0.623234  1.373    5.687   2.292   1.420457    -0.321641  
  13.5    0.06     0.773   0.136   -0.191027   -0.625309  1.387    5.641   2.231   1.418646    -0.333544  
  13.507  0.058    0.772   0.139   -0.194107   -0.608621  1.516    5.839   1.951   1.406278    -0.37229   
  13.513  0.058    0.773   0.141   -0.192393   -0.612299  1.575    5.816   2.012   1.408081    -0.439306  
  13.52   0.034    0.779   0.131   -0.130014   -0.411063  0.465    8.132   2.006   1.389345    0.265419   
  13.526  0.034    0.781   0.132   -0.133546   -0.444201  0.389    8.193   2.082   1.378762    0.226981   
  13.533  0.034    0.78    0.131   -0.132177   -0.430392  0.389    8.141   2.059   1.373891    0.189112   
  13.54   0.033    0.781   0.128   -0.131788   -0.411687  0.366    8.156   2.068   1.373194    0.215339   
  13.546  0.034    0.781   0.128   -0.132349   -0.434744  0.322    8.098   2.077   1.366894    0.204117   
  13.553  0.034    0.781   0.128   -0.132003   -0.431426  0.36     7.957   1.907   1.360201    0.177387   
  13.56   0.035    0.781   0.128   -0.132167   -0.436103  0.41     7.93    1.965   1.363754    0.090801   
  13.567  0.034    0.777   0.135   -0.142463   -0.468409  0.405    7.96    1.964   1.362348    0.106014   
  13.573  0.037    0.786   0.135   -0.14003    -0.415605  0.26     7.878   1.827   1.403599    0.022501   
  13.58   0.036    0.789   0.136   -0.142769   -0.428841  0.25     7.903   1.831   1.405087    0.051847   
  13.587  0.036    0.786   0.133   -0.140156   -0.450646  0.147    8.022   1.524   1.444433    -0.031544  
  13.595  0.035    0.787   0.134   -0.138179   -0.44225   0.206    7.972   1.463   1.45281     -0.013156  
  13.602  0.035    0.787   0.134   -0.140001   -0.456937  0.214    8.028   1.516   1.457735    0.003174   
  13.609  0.036    0.785   0.133   -0.139768   -0.444937  0.142    8.143   1.586   1.451231    0.028681   
  13.616  0.036    0.783   0.133   -0.136506   -0.416774  0.153    8.052   1.467   1.444765    -0.004925  
  13.623  0.035    0.784   0.132   -0.13607    -0.410477  0.095    8.121   1.564   1.436709    -0.044152  
  13.63   0.029    0.776   0.128   -0.130287   -0.408013  0.126    8.086   1.6     1.429578    -0.028593  
  13.637  0.038    0.784   0.139   -0.154476   -0.427919  0.314    7.757   1.725   1.413503    -0.113052  
  13.644  0.036    0.78    0.146   -0.166878   -0.45017   0.374    7.421   1.971   1.434667    -0.304115  
  13.651  0.035    0.78    0.145   -0.167143   -0.433014  0.408    7.395   2.004   1.436496    -0.340907  
  13.658  0.042    0.799   0.141   -0.151297   -0.317246  0.094    7.355   1.917   1.534145    -0.579239  
  13.665  0.04     0.793   0.15    -0.166437   -0.366865  0.053    7.126   2.12    1.552188    -0.594541  
  13.672  0.039    0.794   0.152   -0.165171   -0.369153  0.031    7.138   2.129   1.547826    -0.594634  
  13.679  0.039    0.797   0.152   -0.169371   -0.400324  0.079    6.915   2.163   1.54189     -0.707797  
  13.686  0.037    0.797   0.154   -0.170731   -0.385287  0.111    7.0     2.065   1.55147     -0.672632  
  13.693  0.034    0.793   0.164   -0.183968   -0.390588  0.122    7.03    2.033   1.549046    -0.676991  
  13.7    0.033    0.793   0.164   -0.183357   -0.380885  0.148    7.038   2.181   1.55366     -0.684721  
  13.707  0.029    0.79    0.171   -0.192311   -0.368089  0.134    6.998   2.262   1.557939    -0.676923  
  13.714  0.029    0.791   0.172   -0.191847   -0.366891  0.137    7.005   2.251   1.558922    -0.672882  
  13.721  0.034    0.796   0.175   -0.203043   -0.371728  -0.043   7.355   2.125   1.571791    -0.663566  
  13.728  0.035    0.795   0.176   -0.203434   -0.382974  0.007    7.323   2.221   1.575196    -0.69889   
  13.735  0.035    0.797   0.177   -0.205901   -0.399702  0.023    7.26    2.25    1.572637    -0.733461  
  13.742  0.033    0.793   0.177   -0.20483    -0.399864  0.047    7.36    2.22    1.560375    -0.654517  
  13.749  0.037    0.792   0.173   -0.205642   -0.417932  0.143    7.096   2.219   1.584105    -0.676302  
  13.757  0.041    0.802   0.173   -0.202818   -0.379273  0.164    7.108   2.229   1.576689    -0.653545  
  13.764  0.043    0.808   0.173   -0.200678   -0.354375  0.265    7.094   2.281   1.563759    -0.666245  
  13.771  0.043    0.809   0.173   -0.201728   -0.356433  0.219    7.063   2.266   1.559275    -0.653403  
  13.778  0.042    0.81    0.168   -0.202786   -0.354853  0.22     7.12    2.439   1.564096    -0.633703  
  13.785  0.041    0.81    0.168   -0.202476   -0.343249  0.215    7.121   2.437   1.563994    -0.629494  
  13.792  0.042    0.811   0.169   -0.203676   -0.355243  0.245    6.904   2.543   1.55639     -0.719409  
  13.799  0.042    0.813   0.169   -0.208075   -0.386067  0.272    6.753   2.6     1.55216     -0.782609  
  13.806  0.042    0.813   0.17    -0.208279   -0.390853  0.272    6.752   2.597   1.552064    -0.783108  
  13.814  0.037    0.818   0.178   -0.204119   -0.396947  0.285    6.75    2.577   1.553444    -0.785254  
  13.821  0.036    0.819   0.18    -0.205103   -0.402573  0.38     6.715   2.427   1.580528    -0.776126  
  13.828  0.033    0.82    0.185   -0.205726   -0.392891  0.268    6.717   2.541   1.574606    -0.727887  
  13.835  0.032    0.819   0.185   -0.204254   -0.384193  0.348    6.457   2.724   1.573951    -0.835682  
  13.842  0.031    0.819   0.184   -0.20473    -0.377796  0.397    6.579   2.629   1.54212     -0.781086  
  13.849  0.037    0.83    0.186   -0.208714   -0.353475  0.267    6.704   2.625   1.573497    -0.816646  
  13.857  0.036    0.828   0.186   -0.206489   -0.357108  0.649    6.078   2.968   1.539378    -0.817094  
  13.864  0.036    0.828   0.185   -0.207643   -0.361928  0.662    5.923   2.938   1.532717    -0.869826  
  13.871  0.035    0.828   0.186   -0.209066   -0.359454  0.665    5.937   2.925   1.531395    -0.870186  
  13.878  0.036    0.828   0.186   -0.208117   -0.365154  0.712    5.998   3.012   1.533143    -0.877045  
  13.886  0.033    0.83    0.187   -0.204129   -0.350406  0.575    6.198   3.106   1.509484    -0.83874   
  13.893  0.034    0.831   0.185   -0.204329   -0.35428   0.592    6.199   3.06    1.506657    -0.85635   
  13.9    0.034    0.831   0.183   -0.203412   -0.357171  0.556    6.187   3.064   1.507648    -0.835229  
  13.908  0.035    0.83    0.187   -0.203113   -0.366482  0.546    6.19    3.025   1.506053    -0.834348  
  13.915  0.035    0.83    0.187   -0.204444   -0.374958  0.583    6.16    3.153   1.510971    -0.842229  
  13.922  0.036    0.83    0.185   -0.204787   -0.372714  0.583    5.904   3.418   1.486217    -0.921748  
  13.93   0.036    0.832   0.183   -0.208843   -0.392024  0.61     5.899   3.465   1.488433    -0.929318  
  13.937  0.031    0.834   0.184   -0.198168   -0.363725  0.759    5.603   3.563   1.503451    -0.97927   
  13.944  0.029    0.834   0.187   -0.204011   -0.356366  0.791    5.646   3.536   1.500272    -0.995236  
  13.952  0.03     0.833   0.185   -0.205031   -0.357276  0.789    5.68    3.565   1.503577    -0.979738  
  13.959  0.008    0.835   0.173   -0.14853    -0.184561  1.721    3.696   4.68    1.574649    -1.139575  
  13.967  0.007    0.837   0.168   -0.149685   -0.170415  1.693    3.718   4.622   1.571611    -1.134292  
  13.974  0.005    0.838   0.165   -0.149049   -0.151444  1.714    3.709   4.693   1.576215    -1.131645  
  13.982  0.003    0.84    0.167   -0.145822   -0.154493  1.656    3.772   4.66    1.563235    -1.120771  
  13.99   -0.001   0.832   0.164   -0.145037   -0.180189  1.743    3.794   4.579   1.510078    -1.097525  
  13.997  -0.001   0.832   0.164   -0.146198   -0.176479  1.72     3.711   4.645   1.520547    -1.085773  
  14.005  0.0      0.832   0.164   -0.14806    -0.200957  1.685    3.724   4.533   1.513129    -1.089078  
  14.013  0.001    0.831   0.163   -0.14873    -0.200699  1.701    3.679   4.556   1.512962    -1.097306  
  14.02   0.024    0.834   0.174   -0.212713   -0.389353  1.542    4.028   4.348   1.503631    -1.07666   
  14.028  0.023    0.835   0.171   -0.213483   -0.386725  1.558    4.076   4.466   1.514592    -1.056195  
  14.035  0.024    0.836   0.171   -0.216452   -0.408371  1.543    4.112   4.423   1.515803    -1.047014  
  14.043  0.015    0.839   0.171   -0.195828   -0.33912   1.475    4.192   4.453   1.498845    -1.033502  
  14.05   0.014    0.839   0.171   -0.196188   -0.322889  1.555    4.231   4.497   1.495367    -1.060949  
  14.058  0.014    0.84    0.168   -0.19696    -0.326527  1.502    4.23    4.502   1.500258    -1.033064  
  14.065  0.018    0.849   0.169   -0.194826   -0.29239   1.384    4.155   4.552   1.562198    -1.093918  
  14.073  0.016    0.843   0.178   -0.209314   -0.332189  1.397    4.44    4.267   1.516735    -1.085974  
  14.08   0.015    0.842   0.179   -0.207784   -0.319047  1.397    4.447   4.267   1.517324    -1.084001  
  14.088  0.014    0.842   0.179   -0.208027   -0.302946  1.399    4.447   4.285   1.518468    -1.082048  
  14.096  0.014    0.845   0.175   -0.21146    -0.322311  1.398    4.468   4.317   1.521332    -1.071569  
  14.103  0.014    0.847   0.171   -0.214162   -0.337818  1.399    4.475   4.281   1.521792    -1.073754  
  14.111  0.013    0.842   0.183   -0.220333   -0.337228  1.449    4.583   4.116   1.502373    -1.113162  
  14.118  0.013    0.845   0.183   -0.22439    -0.368697  1.443    4.59    4.102   1.502578    -1.110249  
  14.126  0.01     0.845   0.184   -0.227667   -0.349967  1.429    4.582   4.117   1.504856    -1.100536  
  14.133  0.014    0.855   0.182   -0.224335   -0.306441  1.672    4.728   3.894   1.378684    -1.003971  
  14.141  0.014    0.855   0.177   -0.223453   -0.289044  1.676    4.735   3.943   1.381536    -0.997614  
  14.149  0.015    0.855   0.176   -0.225412   -0.293539  1.635    4.792   3.958   1.374242    -0.987477  
  14.156  0.015    0.856   0.176   -0.227299   -0.308868  1.652    4.748   3.96    1.373439    -1.001238  
  14.164  0.019    0.867   0.178   -0.225548   -0.272039  1.506    4.783   4.102   1.385894    -1.016514  
  14.171  0.025    0.876   0.182   -0.230827   -0.259583  1.471    4.811   4.082   1.395809    -1.02446   
  14.179  0.023    0.878   0.184   -0.229019   -0.263562  1.493    4.778   4.001   1.403063    -1.028336  
  14.187  0.024    0.88    0.182   -0.231751   -0.279123  1.533    4.864   3.97    1.401807    -1.039074  
  14.194  0.017    0.882   0.184   -0.216162   -0.224227  1.394    5.049   4.024   1.377375    -1.008001  
  14.202  0.023    0.887   0.194   -0.233637   -0.241864  2.264    3.427   5.036   1.197523    -0.995548  
  14.21   0.023    0.887   0.194   -0.234568   -0.254437  2.255    3.434   5.002   1.196196    -0.995238  
  14.217  0.023    0.886   0.196   -0.233524   -0.248756  2.264    3.427   5.034   1.197453    -0.995991  
  14.225  0.023    0.889   0.193   -0.236152   -0.263284  2.272    3.367   5.148   1.181823    -1.006609  
  14.233  0.023    0.889   0.191   -0.235948   -0.257631  2.256    3.337   5.28    1.161436    -1.010681  
  14.24   0.025    0.898   0.188   -0.231775   -0.212473  2.313    3.417   5.253   1.130281    -0.992167  
  14.248  0.021    0.9     0.193   -0.23455    -0.201962  2.247    3.413   5.301   1.117696    -0.978205  
  14.256  0.02     0.899   0.195   -0.235639   -0.194558  2.286    3.393   5.349   1.117872    -0.99029   
  14.264  0.026    0.91    0.199   -0.23871    -0.175357  2.502    3.352   5.472   1.024261    -0.963215  
  14.272  0.025    0.91    0.198   -0.238517   -0.16984   2.49     3.361   5.439   1.02424     -0.961192  
  14.28   0.022    0.911   0.199   -0.232675   -0.151664  2.446    3.438   5.411   1.025433    -0.954017  
  14.287  0.023    0.913   0.197   -0.235703   -0.174458  2.427    3.421   5.393   1.017019    -0.954983  
  14.296  0.025    0.91    0.192   -0.237264   -0.158698  2.474    3.394   5.409   1.041434    -0.945381  
  14.304  0.025    0.911   0.19    -0.237627   -0.155938  2.468    3.391   5.364   1.037108    -0.949564  
  14.312  0.024    0.911   0.191   -0.238369   -0.153614  2.501    3.414   5.361   1.037462    -0.960244  
  14.32   0.022    0.915   0.195   -0.239118   -0.173439  2.544    3.373   5.259   1.057965    -0.959937  
  14.329  0.021    0.914   0.197   -0.242419   -0.181628  2.567    3.551   5.141   1.05887     -0.960698  
  14.337  0.021    0.915   0.195   -0.243556   -0.185247  2.567    3.549   5.15    1.058872    -0.960336  
  14.345  0.019    0.914   0.196   -0.24147    -0.154109  2.553    3.518   5.088   1.044594    -0.971936  
  14.353  0.014    0.916   0.197   -0.233379   -0.119378  2.42     3.801   5.092   1.051979    -0.943836  
  14.361  0.014    0.916   0.196   -0.232866   -0.120226  2.442    3.809   5.136   1.054698    -0.946135  
  14.369  0.014    0.918   0.192   -0.233896   -0.116407  2.445    3.82    5.196   1.06096     -0.938058  
  14.378  0.026    0.929   0.202   -0.256649   -0.164805  2.726    3.402   5.51    0.963282    -0.94398   
  14.386  0.025    0.931   0.198   -0.257294   -0.161009  2.658    3.465   5.658   0.937538    -0.942202  
  14.394  0.026    0.932   0.196   -0.255451   -0.162558  2.699    3.425   5.747   0.936566    -0.951095  
  14.402  0.026    0.934   0.197   -0.258537   -0.187984  2.704    3.34    5.848   0.889704    -0.979357  
  14.41   0.024    0.931   0.194   -0.25811    -0.193996  2.45     3.275   5.792   1.020218    -1.024179  
  14.419  0.018    0.93    0.188   -0.248871   -0.147512  2.443    3.272   5.747   1.014951    -1.023606  
  14.427  0.017    0.932   0.191   -0.249579   -0.161256  2.33     3.364   6.05    0.954823    -1.023286  
  14.435  0.017    0.934   0.189   -0.251491   -0.170879  2.331    3.368   6.059   0.957355    -1.021279  
  14.444  0.017    0.935   0.185   -0.252029   -0.165331  2.337    3.374   6.133   0.964524    -1.012901  
  14.452  0.017    0.935   0.185   -0.251308   -0.167223  2.38     3.45    6.171   0.97678     -1.014335  
  14.46   0.014    0.935   0.188   -0.252954   -0.14375   2.358    3.483   6.108   0.977778    -1.010811  
  14.469  0.013    0.933   0.19    -0.248599   -0.118721  2.339    3.601   5.94    1.022229    -0.983541  
  14.477  0.012    0.935   0.186   -0.249376   -0.115051  2.312    3.614   5.961   1.006942    -0.987774  
  14.486  0.014    0.941   0.184   -0.247986   -0.104503  2.466    4.219   5.596   0.921315    -0.914762  
  14.494  0.013    0.942   0.18    -0.248062   -0.086438  2.456    4.227   5.625   0.925378    -0.905948  
  14.502  0.011    0.943   0.178   -0.248165   -0.070442  2.478    4.219   5.687   0.927798    -0.907195  
  14.511  0.011    0.941   0.183   -0.257514   -0.105702  2.451    4.016   5.854   0.919701    -0.902653  
  14.519  0.011    0.943   0.18    -0.25939    -0.11194   2.474    4.003   5.95    0.922882    -0.901394  
  14.527  0.012    0.946   0.177   -0.261139   -0.112133  2.477    3.999   5.944   0.92033     -0.903151  
  14.536  0.018    0.95    0.171   -0.260352   -0.184875  2.363    3.958   5.931   0.91751     -0.870804  
  14.545  0.017    0.95    0.171   -0.259654   -0.164754  2.362    3.962   5.945   0.919528    -0.868536  
  14.554  0.015    0.95    0.172   -0.260082   -0.147633  2.502    4.004   5.987   0.920584    -0.907818  
  14.562  0.013    0.95    0.172   -0.259852   -0.13008   2.486    3.996   6.003   0.920873    -0.901775  
  14.571  0.013    0.951   0.169   -0.260909   -0.128089  2.444    4.02    5.965   0.925518    -0.887983  
  14.58   0.01     0.959   0.179   -0.268904   -0.204284  2.399    3.798   6.265   0.895938    -0.89067   
  14.589  0.009    0.957   0.178   -0.269026   -0.206545  2.477    3.861   6.29    0.865851    -0.877765  
  14.598  0.009    0.96    0.179   -0.271293   -0.229548  2.472    3.855   6.36    0.855813    -0.880726  
  14.608  0.009    0.961   0.175   -0.271678   -0.225163  2.449    3.896   6.312   0.867353    -0.870639  
  14.617  0.009    0.962   0.174   -0.272234   -0.230963  2.441    3.91    6.323   0.872852    -0.864513  
  14.626  0.008    0.964   0.17    -0.275549   -0.230917  2.435    3.87    6.285   0.855397    -0.87513   
  14.635  0.008    0.964   0.171   -0.275741   -0.235836  2.48     3.841   6.379   0.853538    -0.883126  
  14.645  0.008    0.967   0.172   -0.278445   -0.26329   2.465    3.876   6.401   0.864329    -0.872076  
  14.654  0.008    0.967   0.173   -0.279083   -0.269905  2.485    3.822   6.382   0.84205     -0.891223  
  14.663  0.009    0.97    0.165   -0.271831   -0.248677  2.49     3.873   6.241   0.833647    -0.904054  
  14.673  0.007    0.973   0.167   -0.267885   -0.262428  2.359    4.017   6.357   0.823689    -0.887228  
  14.682  0.006    0.973   0.167   -0.269219   -0.251278  2.376    4.093   6.229   0.827286    -0.89772   
  14.691  0.006    0.971   0.17    -0.275126   -0.275203  2.381    4.159   6.193   0.82982     -0.8946    
  14.701  0.006    0.972   0.17    -0.276623   -0.285854  2.333    4.268   6.107   0.852475    -0.877013  
  14.71   0.006    0.971   0.171   -0.276613   -0.283303  2.324    4.271   6.098   0.853096    -0.874609  
  14.72   0.004    0.969   0.18    -0.289324   -0.30379   2.369    4.515   5.902   0.866238    -0.882598  
  14.729  0.003    0.97    0.178   -0.289729   -0.305284  2.368    4.522   5.932   0.870657    -0.877252  
  14.739  -0.005   0.958   0.181   -0.293945   -0.325198  2.412    4.275   6.178   0.825912    -0.862935  
  14.748  -0.007   0.963   0.187   -0.294056   -0.348503  2.376    4.322   6.237   0.821709    -0.858543  
  14.758  -0.007   0.966   0.185   -0.298271   -0.378409  2.53     4.045   6.237   0.782969    -0.905149  
  14.767  -0.01    0.97    0.189   -0.29219    -0.381814  2.573    3.895   6.212   0.781402    -0.905465  
  14.777  -0.009   0.979   0.181   -0.275128   -0.319758  2.584    4.076   6.006   0.802049    -0.887297  
  14.787  -0.009   0.98    0.18    -0.275549   -0.318417  2.575    4.067   5.988   0.798588    -0.888042  
  14.796  -0.016   0.988   0.187   -0.271681   -0.33127   2.559    4.091   6.026   0.795846    -0.886396  
  14.806  -0.011   0.991   0.186   -0.282852   -0.389039  2.7      3.837   6.138   0.751195    -0.92169   
  14.816  -0.012   0.991   0.187   -0.282058   -0.381262  2.675    3.848   6.012   0.744903    -0.92785   
  14.826  -0.011   0.99    0.189   -0.282563   -0.389839  2.665    3.852   5.968   0.742985    -0.929694  
  14.836  -0.011   0.993   0.192   -0.283858   -0.406483  2.647    3.865   6.083   0.722862    -0.934652  
  14.846  -0.011   0.997   0.193   -0.287388   -0.436802  2.636    3.891   6.062   0.739733    -0.922036  
  14.857  -0.013   0.997   0.189   -0.28635    -0.418347  2.628    3.897   6.037   0.740134    -0.92108   
  14.867  0.006    1.016   0.209   -0.319959   -0.475319  2.075    4.562   5.392   0.953066    -0.901508  
  14.877  0.007    1.015   0.211   -0.320452   -0.482101  2.059    4.554   5.305   0.945673    -0.910447  
  14.887  0.007    1.015   0.218   -0.330411   -0.49957   2.061    4.582   5.281   0.946517    -0.911182  
  14.897  0.014    1.016   0.218   -0.3441     -0.547055  2.328    4.096   5.412   0.91106     -0.965637  
  14.907  0.012    1.017   0.215   -0.343831   -0.539327  2.341    4.094   5.445   0.912921    -0.964914  
  14.917  0.013    1.023   0.219   -0.349421   -0.578405  2.366    4.003   5.624   0.871145    -0.989656  
  14.928  0.013    1.025   0.219   -0.35137    -0.590121  2.36     3.993   5.626   0.862744    -0.994277  
  14.938  0.013    1.024   0.218   -0.350193   -0.582196  2.343    4.035   5.585   0.878249    -0.981485  
  14.948  0.01     1.024   0.216   -0.349607   -0.560844  2.327    4.053   5.492   0.877408    -0.987257  
  14.959  0.009    1.025   0.212   -0.349733   -0.560307  2.301    4.076   5.406   0.879123    -0.986893  
  14.969  0.01     1.025   0.213   -0.350414   -0.567103  2.342    4.016   5.42    0.859996    -1.011657  
  14.979  0.011    1.027   0.213   -0.353461   -0.584882  2.2      4.196   5.662   0.824347    -0.999531  
  14.99   0.01     1.028   0.215   -0.357897   -0.590355  2.189    4.167   5.677   0.819554    -0.997382  
  15.0    0.003    1.035   0.221   -0.350382   -0.57944   2.147    4.233   5.742   0.81629     -0.990166  
  15.01   0.001    1.035   0.22    -0.350782   -0.564571  2.062    4.184   5.724   0.812879    -0.966097  
  15.021  -0.001   1.035   0.223   -0.353509   -0.554957  1.999    4.204   5.644   0.816046    -0.951328  
  15.031  0.004    1.044   0.225   -0.352828   -0.531039  1.339    5.687   4.607   0.978245    -0.850115  
  15.041  0.004    1.045   0.224   -0.35394    -0.540025  1.341    5.664   4.627   0.970133    -0.861344  
  15.052  0.005    1.046   0.219   -0.351031   -0.544767  1.307    5.624   4.667   0.969132    -0.847     
  15.062  0.005    1.048   0.216   -0.353112   -0.560204  1.305    5.628   4.666   0.969769    -0.845748  
  15.073  0.004    1.046   0.215   -0.35132    -0.557132  1.713    5.387   4.994   0.852347    -0.810703  
  15.083  0.006    1.051   0.214   -0.352099   -0.555528  1.87     5.535   4.999   0.802885    -0.77243   
  15.094  0.008    1.052   0.213   -0.35251    -0.576916  1.92     5.497   4.971   0.789238    -0.808927  
  15.104  0.006    1.054   0.215   -0.357835   -0.570172  1.939    5.516   4.953   0.79        -0.816639  
  15.114  0.005    1.054   0.212   -0.357066   -0.561396  1.892    5.562   4.824   0.795071    -0.80324   
  15.125  0.011    1.067   0.211   -0.35623    -0.541596  1.861    5.495   4.828   0.801431    -0.823252  
  15.136  0.012    1.072   0.195   -0.333036   -0.477952  1.891    6.165   4.367   0.825737    -0.763401  
  15.147  0.012    1.076   0.2     -0.335285   -0.505232  1.88     6.148   4.484   0.805762    -0.787888  
  15.158  0.012    1.076   0.2     -0.335454   -0.506636  1.883    6.132   4.445   0.800877    -0.798181  
  15.169  0.013    1.076   0.199   -0.334234   -0.512903  1.717    5.911   4.602   0.785995    -0.742115  
  15.18   0.002    1.085   0.21    -0.321082   -0.488283  1.501    6.254   4.763   0.784153    -0.707792  
  15.191  0.003    1.084   0.208   -0.326629   -0.478901  1.591    6.109   4.785   0.775288    -0.729491  
  15.202  0.003    1.088   0.21    -0.329179   -0.507537  1.626    6.057   4.724   0.777655    -0.735025  
  15.213  0.002    1.093   0.214   -0.33196    -0.53544   1.627    6.053   4.732   0.775952    -0.737479  
  15.225  0.002    1.092   0.218   -0.334989   -0.534436  1.631    6.126   4.629   0.780609    -0.738351  
  15.236  -0.002   1.091   0.217   -0.334152   -0.499356  1.695    6.121   4.657   0.781652    -0.762567  
  15.248  -0.001   1.093   0.216   -0.336452   -0.516486  1.694    6.125   4.721   0.781993    -0.760494  
  15.259  -0.004   1.094   0.21    -0.335173   -0.490126  1.627    6.169   4.584   0.784505    -0.739861  
  15.271  -0.008   1.094   0.211   -0.335947   -0.460164  1.669    6.165   4.61    0.784352    -0.755631  
  15.283  -0.009   1.094   0.21    -0.336303   -0.453413  1.693    6.171   4.633   0.787951    -0.759504  
  15.295  -0.003   1.08    0.194   -0.335577   -0.387159  1.682    6.172   4.728   0.774883    -0.773186  
  15.306  0.005    1.094   0.198   -0.337346   -0.359568  2.055    6.379   4.849   0.666248    -0.725043  
  15.318  0.003    1.095   0.203   -0.334457   -0.354644  1.934    6.562   4.975   0.658712    -0.719923  
  15.33   0.001    1.096   0.2     -0.333872   -0.339446  1.918    6.573   4.956   0.659825    -0.713665  
  15.342  -0.005   1.1     0.205   -0.325832   -0.323272  1.901    6.596   4.945   0.659933    -0.711597  
  15.354  -0.005   1.101   0.202   -0.326712   -0.325791  1.894    6.622   5.019   0.667221    -0.698885  
  15.366  -0.005   1.103   0.2     -0.328658   -0.336015  1.858    6.665   4.975   0.677757    -0.672946  
  15.378  -0.005   1.103   0.198   -0.328768   -0.336502  1.883    6.659   5.01    0.677945    -0.681144  
  15.39   -0.008   1.101   0.195   -0.326694   -0.344786  1.951    6.584   5.077   0.651032    -0.709789  
  15.401  -0.006   1.105   0.187   -0.318895   -0.335757  1.981    6.865   4.837   0.665221    -0.703628  
  15.413  -0.007   1.106   0.187   -0.320616   -0.340593  1.99     6.87    4.831   0.665972    -0.707007  
  15.426  -0.007   1.099   0.193   -0.334025   -0.39102   1.924    7.357   4.812   0.661659    -0.673149  
  15.438  -0.015   1.096   0.217   -0.358486   -0.393913  1.979    7.402   4.763   0.666031    -0.692513  
  15.452  -0.018   1.101   0.223   -0.355895   -0.40416   2.067    7.274   4.579   0.677298    -0.689851  
  15.466  -0.016   1.101   0.222   -0.354576   -0.413776  2.065    7.286   4.554   0.681957    -0.682319  
  15.479  -0.02    1.102   0.233   -0.364291   -0.417969  1.961    7.135   4.931   0.646714    -0.689429  
  15.493  -0.014   1.098   0.227   -0.371104   -0.431153  1.753    7.469   5.08    0.652856    -0.658057  
  15.507  -0.015   1.099   0.224   -0.370643   -0.422115  1.731    7.48    5.001   0.650354    -0.657629  
  15.521  -0.011   1.097   0.214   -0.36458    -0.426974  1.679    7.68    5.119   0.644324    -0.670427  
  15.537  -0.012   1.096   0.215   -0.362112   -0.411422  1.666    7.696   5.183   0.63911     -0.675651  
  15.553  -0.006   1.096   0.207   -0.355363   -0.447267  1.588    7.689   5.161   0.637952    -0.649391  
  15.569  0.003    1.113   0.214   -0.361938   -0.424766  1.753    7.761   5.244   0.596258    -0.620087  
  15.585  -0.005   1.112   0.225   -0.369819   -0.369984  1.659    7.689   5.329   0.589117    -0.591091  
  15.602  0.0      1.126   0.226   -0.366673   -0.323633  1.753    7.817   5.358   0.572106    -0.57209   
  15.619  -0.009   1.13    0.235   -0.358793   -0.294448  1.425    8.28    5.554   0.590225    -0.519422  
  15.636  -0.013   1.129   0.246   -0.371565   -0.298059  1.454    8.369   5.437   0.595954    -0.521844  


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
